Omni-GAN: On the Secrets of cGANs and Beyond

The conditional generative adversarial network (cGAN) is a powerful tool of generating high-quality images, but existing approaches mostly suffer unsatisfying performance or the risk of mode collapse. This paper presents Omni-GAN, a variant of cGAN that reveals the devil in designing a proper discriminator for training the model. The key is to ensure that the discriminator receives strong supervision to perceive the concepts and moderate regularization to avoid collapse. Omni-GAN is easily implemented and freely integrated with off-the-shelf encoding methods (e.g., implicit neural representation, INR). Experiments validate the superior performance of Omni-GAN and Omni-INR-GAN in a wide range of image generation and restoration tasks. In particular, Omni-INR-GAN sets new records on the ImageNet dataset with impressive Inception scores of 262.85 and 343.22 for the image sizes of 128 and 256, respectively, surpassing the previous records by 100+ points. Moreover, leveraging the generator prior, Omni-INR-GAN can extrapolate low-resolution images to arbitrary resolution, even up to x60+ higher resolution. Code is available.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> figures/save_GAN_cGAN_on_cifar100/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 14
    xylabel_fs: 14
    legend_size: 10
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/o wd)
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/o wd)
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_green
      properties:
        label: one-side unified-loss $D$ (w/o wd)
        ls: '-'
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/ wd)
        ls: --
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/ wd)
        ls: --
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 14
    tick: 14
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 14
    xylabel_fs: 14
    legend_size: 10
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue_violet
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Classification-based cGAN (Unified GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100.pdf


==> figures/save_GAN_cGAN_on_cifar100/config_command.yaml <==
save_GAN_cGAN_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 14
    xylabel_fs: 14
    legend_size: 10
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue_violet
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Classification-based cGAN (Unified GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100.pdf


==> figures/save_GAN_cGAN_on_cifar100/log.txt <==
[10/31 12:34:33] results/Figures/save_GAN_cGAN_on_cifar100/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_GAN_cGAN_on_cifar100",
  "tl_outdir": "results/Figures/save_GAN_cGAN_on_cifar100",
  "tl_opts": [],
  "tl_time_str": "20201031_1234_909",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_GAN_cGAN_on_cifar100",
  "tl_logfile": "results/Figures/save_GAN_cGAN_on_cifar100/log.txt",
  "tl_saved_config_file": "results/Figures/save_GAN_cGAN_on_cifar100/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_GAN_cGAN_on_cifar100/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[10/31 12:34:33] results/Figures/save_GAN_cGAN_on_cifar100/log.txt:55 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 47, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():55]
[10/31 12:34:33] results/Figures/save_GAN_cGAN_on_cifar100/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "IS score",
  "fontsize": {
    "tick_fs": 14,
    "xylabel_fs": 14,
    "legend_size": 10
  },
  "clip_x": [
    0,
    24500096
  ],
  "get_min_value": true,
  "add_auxi_label": false,
  "lines": {
    "stylegan": {
      "result_dir": "/media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241",
      "sub_path": "textdir/eval.ma1.IS_mean_tf.log",
      "color": "blue",
      "properties": {
        "label": "Unconditional GAN (StyleGAN)"
      }
    },
    "projection_dis_wd_0": {
      "result_dir": "results/CIFAR10/train_cifar100_20201002-19_37_05_825",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "red",
      "properties": {
        "label": "Projection-based cGAN (BigGAN)"
      }
    },
    "multihinge_GAN": {
      "result_dir": "results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "blue_violet",
      "properties": {
        "label": "Classification-based cGAN (Multi-hinge GAN)"
      }
    },
    "unified_loss_Dwd5e-4_Gwd1e-3": {
      "result_dir": "~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "green",
      "properties": {
        "label": "Classification-based cGAN (Unified GAN)",
        "ls": "-"
      }
    }
  },
  "saved_file": "GAN_cGAN_cifar100.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]


==> figures/save_GAN_cGAN_on_cifar100_FID-20201102_1829_918/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 14
    xylabel_fs: 14
    legend_size: 10
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/o wd)
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/o wd)
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_green
      properties:
        label: one-side unified-loss $D$ (w/o wd)
        ls: '-'
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/ wd)
        ls: --
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/ wd)
        ls: --
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 14
    tick: 14
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 14
    xylabel_fs: 14
    legend_size: 10
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue_violet
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Classification-based cGAN (Unified GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 14
    xylabel_fs: 14
    legend_size: 10
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  add_auxi_label: false
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: blue
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue_violet
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Classification-based cGAN (Unified GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf


==> figures/save_GAN_cGAN_on_cifar100_FID-20201102_1829_918/config_command.yaml <==
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 14
    xylabel_fs: 14
    legend_size: 10
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  add_auxi_label: false
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: blue
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue_violet
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Classification-based cGAN (Unified GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf


==> figures/save_GAN_cGAN_on_cifar100_FID-20201102_1829_918/log.txt <==
[11/02 18:29:39] results/Figures/save_GAN_cGAN_on_cifar100_FID-20201102_1829_918/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_GAN_cGAN_on_cifar100_FID",
  "tl_outdir": "results/Figures/save_GAN_cGAN_on_cifar100_FID-20201102_1829_918",
  "tl_opts": [],
  "tl_time_str": "20201102_1829_918",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_GAN_cGAN_on_cifar100_FID-20201102_1829_918",
  "tl_logfile": "results/Figures/save_GAN_cGAN_on_cifar100_FID-20201102_1829_918/log.txt",
  "tl_saved_config_file": "results/Figures/save_GAN_cGAN_on_cifar100_FID-20201102_1829_918/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_GAN_cGAN_on_cifar100_FID-20201102_1829_918/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/02 18:29:39] results/Figures/save_GAN_cGAN_on_cifar100_FID-20201102_1829_918/log.txt:55 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 47, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():55]
[11/02 18:29:39] results/Figures/save_GAN_cGAN_on_cifar100_FID-20201102_1829_918/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "FID score",
  "fontsize": {
    "tick_fs": 14,
    "xylabel_fs": 14,
    "legend_size": 10
  },
  "clip_x": [
    0,
    24500096
  ],
  "properties": {
    "ylim": [
      0,
      100
    ]
  },
  "get_min_value": true,
  "add_auxi_label": false,
  "lines": {
    "stylegan": {
      "result_dir": "/media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241",
      "sub_path": "textdir/eval.ma0.FID_tf.log",
      "color": "blue",
      "properties": {
        "label": "Unconditional GAN (StyleGAN)"
      }
    },
    "projection_dis_wd_0": {
      "result_dir": "results/CIFAR10/train_cifar100_20201002-19_37_05_825",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "red",
      "properties": {
        "label": "Projection-based cGAN (BigGAN)"
      }
    },
    "multihinge_GAN": {
      "result_dir": "results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "blue_violet",
      "properties": {
        "label": "Classification-based cGAN (Multi-hinge GAN)"
      }
    },
    "unified_loss_Dwd5e-4_Gwd1e-3": {
      "result_dir": "~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "green",
      "properties": {
        "label": "Classification-based cGAN (Unified GAN)",
        "ls": "-"
      }
    }
  },
  "saved_file": "GAN_cGAN_cifar100_FID.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]


==> figures/save_GAN_cGAN_on_cifar100_FID/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 20
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/o wd)
        ls: --
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/o wd)
        ls: --
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN (w/o wd)
        ls: --
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/ wd)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/ wd)
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 20
    tick: 15
    legend: 10
    text: 20
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
    text_font: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 14
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
      text:
        x: 20600000
        y: 10.4
        color: beauty_green
        text_str: collapse
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
      text:
        x: 8100000
        y: 11.6
        color: blue
        text_str: early collapse
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
        lw: 5
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf
save_grad_unified_loss_snsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - 16
  - 5
  - 1.1
  figures:
    dsn:
      z_name: d_sn
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(n)}}|$
      saved_file: spsn_dsn.pdf
      azim: 120
    dsp:
      z_name: d_sp
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(p)}}|$
      saved_file: spsn_dsp.pdf
      azim: 120
save_grad_unified_loss_spsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - -16
  - -5
  - 1.1
  figures:
    dsp0:
      z_name: d_sp0
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{0}^{(p)}}|$
      saved_file: spsp_dsp0.pdf
      azim: -60
    dsp1:
      z_name: d_sp1
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{1}^{(p)}}|$
      saved_file: spsp_dsp1.pdf
      azim: 120
save_cGANs_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_IS.pdf
save_cGANs_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4.5
    - 20
  get_min_value: true
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_FID.pdf
save_cGANs_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_cGANs_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_oneside_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_oneside_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_imagenet32_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection $[IS=10.76]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[IS=20.50]$
  saved_file: cGAN_imagenet32_IS.pdf
save_imagenet32_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  properties:
    ylim:
    - 0
    - 20
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection $[FID=3.74]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[FID=3.61]$
  saved_file: cGAN_imagenet32_FID.pdf
save_G_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_IS.pdf
save_G_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_FID.pdf
save_multihinge_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS.pdf
save_multihinge_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID.pdf
save_multihinge_weight_decay_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS_c10.pdf
save_multihinge_weight_decay_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 20
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID_c10.pdf
save_oneside_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_IS_c10.pdf
save_oneside_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_FID_c10.pdf


==> figures/save_GAN_cGAN_on_cifar100_FID/config_command.yaml <==
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf


==> figures/save_GAN_cGAN_on_cifar100_FID/log.txt <==
[11/15 09:45:37] results/Figures/save_GAN_cGAN_on_cifar100_FID/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_GAN_cGAN_on_cifar100_FID",
  "tl_outdir": "results/Figures/save_GAN_cGAN_on_cifar100_FID",
  "tl_opts": [],
  "tl_time_str": "20201115_094537_379",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_GAN_cGAN_on_cifar100_FID",
  "tl_logfile": "results/Figures/save_GAN_cGAN_on_cifar100_FID/log.txt",
  "tl_saved_config_file": "results/Figures/save_GAN_cGAN_on_cifar100_FID/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_GAN_cGAN_on_cifar100_FID/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/15 09:45:37] results/Figures/save_GAN_cGAN_on_cifar100_FID/log.txt:57 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 49, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():57]
[11/15 09:45:37] results/Figures/save_GAN_cGAN_on_cifar100_FID/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "FID",
  "fontsize": {
    "tick_fs": 11,
    "xylabel_fs": 20,
    "legend_size": 12
  },
  "clip_x": [
    0,
    24500096
  ],
  "properties": {
    "ylim": [
      0,
      100
    ]
  },
  "get_min_value": true,
  "lines": {
    "stylegan": {
      "result_dir": "/media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241",
      "sub_path": "textdir/eval.ma0.FID_tf.log",
      "color": "grey",
      "properties": {
        "label": "Unconditional GAN (StyleGAN)"
      }
    },
    "projection_dis_wd_0": {
      "result_dir": "results/CIFAR10/train_cifar100_20201002-19_37_05_825",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "beauty_green",
      "properties": {
        "label": "Projection-based cGAN (BigGAN)"
      }
    },
    "multihinge_GAN": {
      "result_dir": "results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "blue",
      "properties": {
        "label": "Classification-based cGAN (Multi-hinge GAN)"
      }
    },
    "unified_loss_Dwd5e-4_Gwd1e-3": {
      "result_dir": "~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "dark_red",
      "properties": {
        "label": "Classification-based cGAN (Omni-GAN)",
        "ls": "-"
      }
    }
  },
  "saved_file": "GAN_cGAN_cifar100_FID.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]


==> figures/save_GAN_cGAN_on_cifar100_IS-20201102_1827_807/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 14
    xylabel_fs: 14
    legend_size: 10
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/o wd)
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/o wd)
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_green
      properties:
        label: one-side unified-loss $D$ (w/o wd)
        ls: '-'
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/ wd)
        ls: --
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/ wd)
        ls: --
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 14
    tick: 14
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 14
    xylabel_fs: 14
    legend_size: 10
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue_violet
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Classification-based cGAN (Unified GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 14
    xylabel_fs: 14
    legend_size: 10
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  add_auxi_label: false
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: blue
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue_violet
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Classification-based cGAN (Unified GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf


==> figures/save_GAN_cGAN_on_cifar100_IS-20201102_1827_807/config_command.yaml <==
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 14
    xylabel_fs: 14
    legend_size: 10
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue_violet
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Classification-based cGAN (Unified GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_IS.pdf


==> figures/save_GAN_cGAN_on_cifar100_IS-20201102_1827_807/log.txt <==
[11/02 18:27:14] results/Figures/save_GAN_cGAN_on_cifar100_IS-20201102_1827_807/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_GAN_cGAN_on_cifar100_IS",
  "tl_outdir": "results/Figures/save_GAN_cGAN_on_cifar100_IS-20201102_1827_807",
  "tl_opts": [],
  "tl_time_str": "20201102_1827_807",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_GAN_cGAN_on_cifar100_IS-20201102_1827_807",
  "tl_logfile": "results/Figures/save_GAN_cGAN_on_cifar100_IS-20201102_1827_807/log.txt",
  "tl_saved_config_file": "results/Figures/save_GAN_cGAN_on_cifar100_IS-20201102_1827_807/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_GAN_cGAN_on_cifar100_IS-20201102_1827_807/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/02 18:27:14] results/Figures/save_GAN_cGAN_on_cifar100_IS-20201102_1827_807/log.txt:55 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 47, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():55]
[11/02 18:27:14] results/Figures/save_GAN_cGAN_on_cifar100_IS-20201102_1827_807/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "IS score",
  "fontsize": {
    "tick_fs": 14,
    "xylabel_fs": 14,
    "legend_size": 10
  },
  "clip_x": [
    0,
    24500096
  ],
  "get_min_value": true,
  "add_auxi_label": false,
  "lines": {
    "stylegan": {
      "result_dir": "/media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241",
      "sub_path": "textdir/eval.ma1.IS_mean_tf.log",
      "color": "blue",
      "properties": {
        "label": "Unconditional GAN (StyleGAN)"
      }
    },
    "projection_dis_wd_0": {
      "result_dir": "results/CIFAR10/train_cifar100_20201002-19_37_05_825",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "red",
      "properties": {
        "label": "Projection-based cGAN (BigGAN)"
      }
    },
    "multihinge_GAN": {
      "result_dir": "results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "blue_violet",
      "properties": {
        "label": "Classification-based cGAN (Multi-hinge GAN)"
      }
    },
    "unified_loss_Dwd5e-4_Gwd1e-3": {
      "result_dir": "~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "green",
      "properties": {
        "label": "Classification-based cGAN (Unified GAN)",
        "ls": "-"
      }
    }
  },
  "saved_file": "GAN_cGAN_cifar100_IS.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]


==> figures/save_GAN_cGAN_on_cifar100_IS/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 15
    xylabel_fs: 20
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/o wd)
        ls: --
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/o wd)
        ls: --
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN (w/o wd)
        ls: '-'
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/ wd)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/ wd)
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 20
    tick: 15
    legend: 10
    text: 20
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
    text_font: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 14
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
      text:
        x: 20600000
        y: 10.4
        color: beauty_green
        text_str: collapse
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
      text:
        x: 8100000
        y: 11.6
        color: blue
        text_str: early collapse
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
        lw: 5
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf
save_grad_unified_loss_snsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - 16
  - 5
  - 1.1
  figures:
    dsn:
      z_name: d_sn
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(n)}}|$
      saved_file: spsn_dsn.pdf
      azim: 120
    dsp:
      z_name: d_sp
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(p)}}|$
      saved_file: spsn_dsp.pdf
      azim: 120
save_grad_unified_loss_spsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - -16
  - -5
  - 1.1
  figures:
    dsp0:
      z_name: d_sp0
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{0}^{(p)}}|$
      saved_file: spsp_dsp0.pdf
      azim: -60
    dsp1:
      z_name: d_sp1
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{1}^{(p)}}|$
      saved_file: spsp_dsp1.pdf
      azim: 120
save_cGANs_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_IS.pdf
save_cGANs_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4.5
    - 20
  get_min_value: true
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_FID.pdf
save_cGANs_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_cGANs_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_oneside_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_oneside_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_imagenet32_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection $[IS=10.76]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[IS=20.50]$
  saved_file: cGAN_imagenet32_IS.pdf
save_imagenet32_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  properties:
    ylim:
    - 0
    - 20
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection $[FID=3.74]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[FID=3.61]$
  saved_file: cGAN_imagenet32_FID.pdf
save_G_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_IS.pdf
save_G_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_FID.pdf
save_multihinge_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS.pdf
save_multihinge_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID.pdf
save_multihinge_weight_decay_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS_c10.pdf
save_multihinge_weight_decay_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 20
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID_c10.pdf
save_oneside_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_IS_c10.pdf
save_oneside_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_FID_c10.pdf


==> figures/save_GAN_cGAN_on_cifar100_IS/config_command.yaml <==
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
    text_font: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 14
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
      text:
        x: 20600000
        y: 10.4
        color: beauty_green
        text_str: collapse
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
      text:
        x: 8100000
        y: 11.6
        color: blue
        text_str: early collapse
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
        lw: 5
  saved_file: GAN_cGAN_cifar100_IS.pdf


==> figures/save_GAN_cGAN_on_cifar100_IS/log.txt <==
[11/15 09:21:20] results/Figures/save_GAN_cGAN_on_cifar100_IS/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_GAN_cGAN_on_cifar100_IS",
  "tl_outdir": "results/Figures/save_GAN_cGAN_on_cifar100_IS",
  "tl_opts": [],
  "tl_time_str": "20201115_092120_820",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_GAN_cGAN_on_cifar100_IS",
  "tl_logfile": "results/Figures/save_GAN_cGAN_on_cifar100_IS/log.txt",
  "tl_saved_config_file": "results/Figures/save_GAN_cGAN_on_cifar100_IS/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_GAN_cGAN_on_cifar100_IS/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/15 09:21:20] results/Figures/save_GAN_cGAN_on_cifar100_IS/log.txt:57 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 49, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():57]
[11/15 09:21:21] results/Figures/save_GAN_cGAN_on_cifar100_IS/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "IS",
  "fontsize": {
    "tick_fs": 11,
    "xylabel_fs": 20,
    "legend_size": 12,
    "text_font": 20
  },
  "clip_x": [
    0,
    24500096
  ],
  "properties": {
    "ylim": [
      0,
      14
    ]
  },
  "get_min_value": true,
  "lines": {
    "stylegan": {
      "result_dir": "/media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241",
      "sub_path": "textdir/eval.ma1.IS_mean_tf.log",
      "color": "grey",
      "properties": {
        "label": "Unconditional GAN (StyleGAN)"
      }
    },
    "projection_dis_wd_0": {
      "result_dir": "results/CIFAR10/train_cifar100_20201002-19_37_05_825",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "beauty_green",
      "properties": {
        "label": "Projection-based cGAN (BigGAN)"
      },
      "text": {
        "x": 20600000,
        "y": 10.4,
        "color": "beauty_green",
        "text_str": "collapse"
      }
    },
    "multihinge_GAN": {
      "result_dir": "results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "blue",
      "properties": {
        "label": "Classification-based cGAN (Multi-hinge GAN)"
      },
      "text": {
        "x": 8100000,
        "y": 11.6,
        "color": "blue",
        "text_str": "early collapse"
      }
    },
    "unified_loss_Dwd5e-4_Gwd1e-3": {
      "result_dir": "~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "dark_red",
      "properties": {
        "label": "Classification-based cGAN (Omni-GAN)",
        "ls": "-",
        "lw": 5
      }
    }
  },
  "saved_file": "GAN_cGAN_cifar100_IS.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]


==> figures/save_G_weight_decay_cifar100_FID/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 20
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/o wd)
        ls: --
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/o wd)
        ls: --
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN (w/o wd)
        ls: --
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/ wd)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/ wd)
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 20
    tick: 15
    legend: 10
    text: 20
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
    text_font: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 14
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
      text:
        x: 20600000
        y: 10.4
        color: beauty_green
        text_str: collapse
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
      text:
        x: 8100000
        y: 11.6
        color: blue
        text_str: early collapse
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
        lw: 5
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf
save_grad_unified_loss_snsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - 16
  - 5
  - 1.1
  figures:
    dsn:
      z_name: d_sn
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(n)}}|$
      saved_file: spsn_dsn.pdf
      azim: 120
    dsp:
      z_name: d_sp
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(p)}}|$
      saved_file: spsn_dsp.pdf
      azim: 120
save_grad_unified_loss_spsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - -16
  - -5
  - 1.1
  figures:
    dsp0:
      z_name: d_sp0
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{0}^{(p)}}|$
      saved_file: spsp_dsp0.pdf
      azim: -60
    dsp1:
      z_name: d_sp1
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{1}^{(p)}}|$
      saved_file: spsp_dsp1.pdf
      azim: 120
save_cGANs_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_IS.pdf
save_cGANs_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4.5
    - 20
  get_min_value: true
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_FID.pdf
save_cGANs_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_cGANs_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_oneside_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_oneside_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_imagenet32_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection $[IS=10.76]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[IS=20.50]$
  saved_file: cGAN_imagenet32_IS.pdf
save_imagenet32_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  properties:
    ylim:
    - 0
    - 20
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection $[FID=3.74]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[FID=3.61]$
  saved_file: cGAN_imagenet32_FID.pdf
save_G_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_IS.pdf
save_G_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_FID.pdf
save_multihinge_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS.pdf
save_multihinge_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID.pdf
save_multihinge_weight_decay_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS_c10.pdf
save_multihinge_weight_decay_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 20
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID_c10.pdf
save_oneside_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_IS_c10.pdf
save_oneside_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_FID_c10.pdf


==> figures/save_G_weight_decay_cifar100_FID/config_command.yaml <==
save_G_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_FID.pdf


==> figures/save_G_weight_decay_cifar100_FID/log.txt <==
[11/15 09:42:41] results/Figures/save_G_weight_decay_cifar100_FID/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_G_weight_decay_cifar100_FID",
  "tl_outdir": "results/Figures/save_G_weight_decay_cifar100_FID",
  "tl_opts": [],
  "tl_time_str": "20201115_094241_659",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_G_weight_decay_cifar100_FID",
  "tl_logfile": "results/Figures/save_G_weight_decay_cifar100_FID/log.txt",
  "tl_saved_config_file": "results/Figures/save_G_weight_decay_cifar100_FID/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_G_weight_decay_cifar100_FID/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/15 09:42:41] results/Figures/save_G_weight_decay_cifar100_FID/log.txt:57 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 49, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():57]
[11/15 09:42:41] results/Figures/save_G_weight_decay_cifar100_FID/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "FID",
  "legend_loc": "upper right",
  "fontsize": {
    "tick_fs": 20,
    "xylabel_fs": 30,
    "legend_size": 20
  },
  "clip_x": [
    0,
    24500096
  ],
  "properties": {
    "ylim": [
      0,
      50
    ]
  },
  "get_min_value": true,
  "lines": {
    "generator_wo_wd": {
      "result_dir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "blue",
      "properties": {
        "label": "Generator w/o weight decay"
      }
    },
    "Unified-GAN": {
      "result_dir": "/home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "dark_red",
      "properties": {
        "label": "Generator w/ weight decay"
      }
    }
  },
  "saved_file": "cGAN_G_wd_FID.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]
[11/15 09:42:42] tl:1367 INFO: Save to results/Figures/save_G_weight_decay_cifar100_FID/cGAN_G_wd_FID.pdf 	[test_BigGAN_v1.py:test_save_G_weight_decay_cifar100_FID():1367]


==> figures/save_G_weight_decay_cifar100_IS/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 20
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/o wd)
        ls: --
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/o wd)
        ls: --
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN (w/o wd)
        ls: --
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/ wd)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/ wd)
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 20
    tick: 15
    legend: 10
    text: 20
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
    text_font: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 14
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
      text:
        x: 20600000
        y: 10.4
        color: beauty_green
        text_str: collapse
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
      text:
        x: 8100000
        y: 11.6
        color: blue
        text_str: early collapse
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
        lw: 5
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf
save_grad_unified_loss_snsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - 16
  - 5
  - 1.1
  figures:
    dsn:
      z_name: d_sn
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(n)}}|$
      saved_file: spsn_dsn.pdf
      azim: 120
    dsp:
      z_name: d_sp
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(p)}}|$
      saved_file: spsn_dsp.pdf
      azim: 120
save_grad_unified_loss_spsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - -16
  - -5
  - 1.1
  figures:
    dsp0:
      z_name: d_sp0
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{0}^{(p)}}|$
      saved_file: spsp_dsp0.pdf
      azim: -60
    dsp1:
      z_name: d_sp1
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{1}^{(p)}}|$
      saved_file: spsp_dsp1.pdf
      azim: 120
save_cGANs_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_IS.pdf
save_cGANs_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4.5
    - 20
  get_min_value: true
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_FID.pdf
save_cGANs_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_cGANs_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_oneside_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_oneside_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_imagenet32_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection $[IS=10.76]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[IS=20.50]$
  saved_file: cGAN_imagenet32_IS.pdf
save_imagenet32_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  properties:
    ylim:
    - 0
    - 20
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection $[FID=3.74]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[FID=3.61]$
  saved_file: cGAN_imagenet32_FID.pdf
save_G_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_IS.pdf
save_G_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_FID.pdf
save_multihinge_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS.pdf
save_multihinge_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID.pdf
save_multihinge_weight_decay_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS_c10.pdf
save_multihinge_weight_decay_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 20
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID_c10.pdf
save_oneside_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_IS_c10.pdf
save_oneside_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_FID_c10.pdf


==> figures/save_G_weight_decay_cifar100_IS/config_command.yaml <==
save_G_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_IS.pdf


==> figures/save_G_weight_decay_cifar100_IS/log.txt <==
[11/15 09:42:20] results/Figures/save_G_weight_decay_cifar100_IS/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_G_weight_decay_cifar100_IS",
  "tl_outdir": "results/Figures/save_G_weight_decay_cifar100_IS",
  "tl_opts": [],
  "tl_time_str": "20201115_094220_204",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_G_weight_decay_cifar100_IS",
  "tl_logfile": "results/Figures/save_G_weight_decay_cifar100_IS/log.txt",
  "tl_saved_config_file": "results/Figures/save_G_weight_decay_cifar100_IS/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_G_weight_decay_cifar100_IS/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/15 09:42:20] results/Figures/save_G_weight_decay_cifar100_IS/log.txt:57 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 49, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():57]
[11/15 09:42:20] results/Figures/save_G_weight_decay_cifar100_IS/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "IS",
  "legend_loc": "lower right",
  "fontsize": {
    "tick_fs": 20,
    "xylabel_fs": 30,
    "legend_size": 20
  },
  "clip_x": [
    0,
    24500096
  ],
  "get_min_value": false,
  "lines": {
    "generator_wo_wd": {
      "result_dir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "blue",
      "properties": {
        "label": "Generator w/o weight decay"
      }
    },
    "Unified-GAN": {
      "result_dir": "/home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "dark_red",
      "properties": {
        "label": "Generator w/ weight decay"
      }
    }
  },
  "saved_file": "cGAN_G_wd_IS.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]
[11/15 09:42:20] tl:1296 INFO: Save to results/Figures/save_G_weight_decay_cifar100_IS/cGAN_G_wd_IS.pdf 	[test_BigGAN_v1.py:test_save_G_weight_decay_cifar100_IS():1296]


==> figures/save_OmniGAN_ImageNet128_FID/config.yaml <==
save_OmniGAN_ImageNet128_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 18
    legend_size: 12
    text_font: 11
  get_min_value: false
  data_pickle: datasets/data/OmniGAN_ImageNet128_results.pkl
  data_index: 1
  hline_y: 93.3
  lines:
    official_biggan:
      key: official_BigGAN
      color: blue
      properties:
        label: BigGAN (provided by the author)
    biggan_reproduce:
      key: 20201129_223356_351-BigGAN-ch.96
      color: beauty_green
      vline_x: 372735000
      text: "     14 days \n(8*v100 GPUs)"
      text_x: 365000000
      text_y: 80
      properties:
        label: BigGAN (reproduced by us)
    omnigan:
      key: 20201220_173111_408-OmniGAN-ch.96-num_D_steps.1
      color: dark_red
      vline_x: 21504000
      text: "     1 days \n(8*v100 GPUs)"
      text_x: 21504000
      text_y: 80
      properties:
        label: Omni-GAN
        lw: 2
  saved_file: save_OmniGAN_ImageNet128_IS.pdf
save_OmniGAN_ImageNet128_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 18
    legend_size: 12
    text_font: 11
  properties:
    ylim:
    - 0
    - 150
  get_min_value: true
  data_pickle: datasets/data/OmniGAN_ImageNet128_results.pkl
  data_index: 0
  lines:
    official_biggan:
      key: official_BigGAN
      color: blue
      properties:
        label: BigGAN (provided by the author)
    biggan_reproduce:
      key: 20201129_223356_351-BigGAN-ch.96
      color: beauty_green
      vline_x: 372735000
      text: "     14 days \n(8*v100 GPUs)"
      text_x: 365000000
      text_y: 80
      properties:
        label: BigGAN (reproduced by us)
    omnigan:
      key: 20201220_173111_408-OmniGAN-ch.96-num_D_steps.1
      color: dark_red
      vline_x: 21504000
      text: "     1 days \n(8*v100 GPUs)"
      text_x: 21504000
      text_y: 80
      properties:
        label: Omni-GAN
        lw: 2
  saved_file: save_OmniGAN_ImageNet128_FID.pdf


==> figures/save_OmniGAN_ImageNet128_FID/config_command.yaml <==
save_OmniGAN_ImageNet128_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 18
    legend_size: 12
    text_font: 11
  properties:
    ylim:
    - 0
    - 150
  get_min_value: true
  data_pickle: datasets/data/OmniGAN_ImageNet128_results.pkl
  data_index: 0
  lines:
    official_biggan:
      key: official_BigGAN
      color: blue
      properties:
        label: BigGAN (provided by the author)
    biggan_reproduce:
      key: 20201129_223356_351-BigGAN-ch.96
      color: beauty_green
      vline_x: 372735000
      text: "     14 days \n(8*v100 GPUs)"
      text_x: 365000000
      text_y: 80
      properties:
        label: BigGAN (reproduced by us)
    omnigan:
      key: 20201220_173111_408-OmniGAN-ch.96-num_D_steps.1
      color: dark_red
      vline_x: 21504000
      text: "     1 days \n(8*v100 GPUs)"
      text_x: 21504000
      text_y: 80
      properties:
        label: Omni-GAN
        lw: 2
  saved_file: save_OmniGAN_ImageNet128_FID.pdf


==> figures/save_OmniGAN_ImageNet128_FID/log.txt <==
[12/23 21:33:09] results/Figures/save_OmniGAN_ImageNet128_FID/log.txt:62 INFO: 
args:
----------------- start ---------------
{
  "tl_config_file": "exp/tests/configs/Figures.yaml",
  "tl_command": "save_OmniGAN_ImageNet128_FID",
  "tl_outdir": "results/Figures/save_OmniGAN_ImageNet128_FID",
  "tl_opts": [],
  "tl_resume": false,
  "tl_resumedir": "results/temp",
  "tl_debug": false,
  "tl_time_str": "20201223_213309_957",
  "tl_abs_outdir": "/media/shhs/disk1/code/Omni-GAN-ImageNet/results/Figures/save_OmniGAN_ImageNet128_FID",
  "tl_logfile": "results/Figures/save_OmniGAN_ImageNet128_FID/log.txt",
  "tl_saved_config_file": "results/Figures/save_OmniGAN_ImageNet128_FID/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_OmniGAN_ImageNet128_FID/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():62]
[12/23 21:33:10] results/Figures/save_OmniGAN_ImageNet128_FID/log.txt:110 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/Omni-GAN-ImageNet/template_lib/utils/utils_func.py", line 102, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/Omni-GAN-ImageNet
 	[utils_func.py:get_git_hash():110]
[12/23 21:33:10] results/Figures/save_OmniGAN_ImageNet128_FID/log.txt:72 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "FID",
  "fontsize": {
    "tick_fs": 15,
    "xylabel_fs": 18,
    "legend_size": 12,
    "text_font": 11
  },
  "properties": {
    "ylim": [
      0,
      150
    ]
  },
  "get_min_value": true,
  "data_pickle": "datasets/data/OmniGAN_ImageNet128_results.pkl",
  "data_index": 0,
  "lines": {
    "official_biggan": {
      "key": "official_BigGAN",
      "color": "blue",
      "properties": {
        "label": "BigGAN (provided by the author)"
      }
    },
    "biggan_reproduce": {
      "key": "20201129_223356_351-BigGAN-ch.96",
      "color": "beauty_green",
      "vline_x": 372735000,
      "text": "     14 days \n(8*v100 GPUs)",
      "text_x": 365000000,
      "text_y": 80,
      "properties": {
        "label": "BigGAN (reproduced by us)"
      }
    },
    "omnigan": {
      "key": "20201220_173111_408-OmniGAN-ch.96-num_D_steps.1",
      "color": "dark_red",
      "vline_x": 21504000,
      "text": "     1 days \n(8*v100 GPUs)",
      "text_x": 21504000,
      "text_y": 80,
      "properties": {
        "label": "Omni-GAN",
        "lw": 2
      }
    }
  },
  "saved_file": "save_OmniGAN_ImageNet128_FID.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():72]


==> figures/save_OmniGAN_ImageNet128_IS/config.yaml <==
save_OmniGAN_ImageNet128_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 18
    legend_size: 12
    text_font: 11
  get_min_value: false
  data_pickle: datasets/data/OmniGAN_ImageNet128_results.pkl
  data_index: 1
  hline_y: 93.3
  lines:
    official_biggan:
      key: official_BigGAN
      color: blue
      properties:
        label: BigGAN (provided by the author)
    biggan_reproduce:
      key: 20201129_223356_351-BigGAN-ch.96
      color: beauty_green
      vline_x: 372735000
      text: "     14 days \n(8*v100 GPUs)"
      text_x: 365000000
      text_y: 80
      properties:
        label: BigGAN (reproduced by us)
    omnigan:
      key: 20201220_173111_408-OmniGAN-ch.96-num_D_steps.1
      color: dark_red
      vline_x: 21504000
      text: "     1 day \n(8*v100 GPUs)"
      text_x: 21504000
      text_y: 80
      properties:
        label: Omni-GAN
        lw: 2
  saved_file: save_OmniGAN_ImageNet128_IS.pdf
save_OmniGAN_ImageNet128_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 18
    legend_size: 12
    text_font: 11
  properties:
    ylim:
    - 0
    - 150
  get_min_value: true
  data_pickle: datasets/data/OmniGAN_ImageNet128_results.pkl
  data_index: 0
  lines:
    official_biggan:
      key: official_BigGAN
      color: blue
      properties:
        label: BigGAN (provided by the author)
    biggan_reproduce:
      key: 20201129_223356_351-BigGAN-ch.96
      color: beauty_green
      vline_x: 372735000
      text: "     14 days \n(8*v100 GPUs)"
      text_x: 365000000
      text_y: 80
      properties:
        label: BigGAN (reproduced by us)
    omnigan:
      key: 20201220_173111_408-OmniGAN-ch.96-num_D_steps.1
      color: dark_red
      vline_x: 21504000
      text: "     1 days \n(8*v100 GPUs)"
      text_x: 21504000
      text_y: 80
      properties:
        label: Omni-GAN
        lw: 2
  saved_file: save_OmniGAN_ImageNet128_FID.pdf


==> figures/save_OmniGAN_ImageNet128_IS/config_command.yaml <==
save_OmniGAN_ImageNet128_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 18
    legend_size: 12
    text_font: 11
  get_min_value: false
  data_pickle: datasets/data/OmniGAN_ImageNet128_results.pkl
  data_index: 1
  hline_y: 93.3
  lines:
    official_biggan:
      key: official_BigGAN
      color: blue
      properties:
        label: BigGAN (provided by the author)
    biggan_reproduce:
      key: 20201129_223356_351-BigGAN-ch.96
      color: beauty_green
      vline_x: 372735000
      text: "     14 days \n(8*v100 GPUs)"
      text_x: 365000000
      text_y: 80
      properties:
        label: BigGAN (reproduced by us)
    omnigan:
      key: 20201220_173111_408-OmniGAN-ch.96-num_D_steps.1
      color: dark_red
      vline_x: 21504000
      text: "     1 day \n(8*v100 GPUs)"
      text_x: 21504000
      text_y: 80
      properties:
        label: Omni-GAN
        lw: 2
  saved_file: save_OmniGAN_ImageNet128_IS.pdf


==> figures/save_OmniGAN_ImageNet128_IS/log.txt <==
[12/24 18:34:12] results/Figures/save_OmniGAN_ImageNet128_IS/log.txt:62 INFO: 
args:
----------------- start ---------------
{
  "tl_config_file": "exp/tests/configs/Figures.yaml",
  "tl_command": "save_OmniGAN_ImageNet128_IS",
  "tl_outdir": "results/Figures/save_OmniGAN_ImageNet128_IS",
  "tl_opts": [],
  "tl_resume": false,
  "tl_resumedir": "results/temp",
  "tl_debug": false,
  "tl_time_str": "20201224_183412_983",
  "tl_abs_outdir": "/media/shhs/disk1/code/Omni-GAN-ImageNet/results/Figures/save_OmniGAN_ImageNet128_IS",
  "tl_logfile": "results/Figures/save_OmniGAN_ImageNet128_IS/log.txt",
  "tl_saved_config_file": "results/Figures/save_OmniGAN_ImageNet128_IS/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_OmniGAN_ImageNet128_IS/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():62]
[12/24 18:34:13] results/Figures/save_OmniGAN_ImageNet128_IS/log.txt:110 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/Omni-GAN-ImageNet/template_lib/utils/utils_func.py", line 102, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/Omni-GAN-ImageNet
 	[utils_func.py:get_git_hash():110]
[12/24 18:34:13] results/Figures/save_OmniGAN_ImageNet128_IS/log.txt:72 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "IS",
  "fontsize": {
    "tick_fs": 15,
    "xylabel_fs": 18,
    "legend_size": 12,
    "text_font": 11
  },
  "get_min_value": false,
  "data_pickle": "datasets/data/OmniGAN_ImageNet128_results.pkl",
  "data_index": 1,
  "hline_y": 93.3,
  "lines": {
    "official_biggan": {
      "key": "official_BigGAN",
      "color": "blue",
      "properties": {
        "label": "BigGAN (provided by the author)"
      }
    },
    "biggan_reproduce": {
      "key": "20201129_223356_351-BigGAN-ch.96",
      "color": "beauty_green",
      "vline_x": 372735000,
      "text": "     14 days \n(8*v100 GPUs)",
      "text_x": 365000000,
      "text_y": 80,
      "properties": {
        "label": "BigGAN (reproduced by us)"
      }
    },
    "omnigan": {
      "key": "20201220_173111_408-OmniGAN-ch.96-num_D_steps.1",
      "color": "dark_red",
      "vline_x": 21504000,
      "text": "     1 day \n(8*v100 GPUs)",
      "text_x": 21504000,
      "text_y": 80,
      "properties": {
        "label": "Omni-GAN",
        "lw": 2
      }
    }
  },
  "saved_file": "save_OmniGAN_ImageNet128_IS.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():72]


==> figures/save_cGANs_cifar100_FID/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 20
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/o wd)
        ls: --
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/o wd)
        ls: --
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN (w/o wd)
        ls: --
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/ wd)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/ wd)
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 20
    tick: 15
    legend: 10
    text: 20
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
    text_font: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 14
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
      text:
        x: 20600000
        y: 10.4
        color: beauty_green
        text_str: collapse
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
      text:
        x: 8100000
        y: 11.6
        color: blue
        text_str: early collapse
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
        lw: 5
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf
save_grad_unified_loss_snsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - 16
  - 5
  - 1.1
  figures:
    dsn:
      z_name: d_sn
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(n)}}|$
      saved_file: spsn_dsn.pdf
      azim: 120
    dsp:
      z_name: d_sp
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(p)}}|$
      saved_file: spsn_dsp.pdf
      azim: 120
save_grad_unified_loss_spsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - -16
  - -5
  - 1.1
  figures:
    dsp0:
      z_name: d_sp0
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{0}^{(p)}}|$
      saved_file: spsp_dsp0.pdf
      azim: -60
    dsp1:
      z_name: d_sp1
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{1}^{(p)}}|$
      saved_file: spsp_dsp1.pdf
      azim: 120
save_cGANs_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_IS.pdf
save_cGANs_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4.5
    - 20
  get_min_value: true
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_FID.pdf
save_cGANs_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_cGANs_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_oneside_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_oneside_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_imagenet32_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection $[IS=10.76]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[IS=20.50]$
  saved_file: cGAN_imagenet32_IS.pdf
save_imagenet32_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  properties:
    ylim:
    - 0
    - 20
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection $[FID=3.74]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[FID=3.61]$
  saved_file: cGAN_imagenet32_FID.pdf
save_G_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_IS.pdf
save_G_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_FID.pdf
save_multihinge_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS.pdf
save_multihinge_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID.pdf
save_multihinge_weight_decay_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS_c10.pdf
save_multihinge_weight_decay_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 20
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID_c10.pdf
save_oneside_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_IS_c10.pdf
save_oneside_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_FID_c10.pdf


==> figures/save_cGANs_cifar100_FID/config_command.yaml <==
save_cGANs_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf


==> figures/save_cGANs_cifar100_FID/log.txt <==
[11/15 09:34:10] results/Figures/save_cGANs_cifar100_FID/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_cGANs_cifar100_FID",
  "tl_outdir": "results/Figures/save_cGANs_cifar100_FID",
  "tl_opts": [],
  "tl_time_str": "20201115_093410_868",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_cGANs_cifar100_FID",
  "tl_logfile": "results/Figures/save_cGANs_cifar100_FID/log.txt",
  "tl_saved_config_file": "results/Figures/save_cGANs_cifar100_FID/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_cGANs_cifar100_FID/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/15 09:34:10] results/Figures/save_cGANs_cifar100_FID/log.txt:57 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 49, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():57]
[11/15 09:34:11] results/Figures/save_cGANs_cifar100_FID/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "FID",
  "fontsize": {
    "tick_fs": 15,
    "xylabel_fs": 25,
    "legend_size": 20
  },
  "clip_x": [
    0,
    24500096
  ],
  "properties": {
    "ylim": [
      5,
      30
    ]
  },
  "get_min_value": true,
  "lines": {
    "BigGAN": {
      "result_dir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "beauty_green",
      "properties": {
        "label": "BigGAN"
      }
    },
    "Multihinge-GAN": {
      "result_dir": "/media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "blue",
      "properties": {
        "label": "Multi-hinge GAN"
      }
    },
    "FQ-GAN": {
      "result_dir": "/media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "black",
      "properties": {
        "label": "FQ-GAN"
      }
    },
    "Unified-GAN": {
      "result_dir": "/home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "dark_red",
      "properties": {
        "label": "Omni-GAN"
      }
    }
  },
  "saved_file": "cGAN_cifar100_FID.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]
[11/15 09:34:11] tl:941 INFO: Save to results/Figures/save_cGANs_cifar100_FID/cGAN_cifar100_FID.pdf 	[test_BigGAN_v1.py:test_save_cGANs_cifar100_FID():941]


==> figures/save_cGANs_cifar100_IS/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 20
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/o wd)
        ls: --
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/o wd)
        ls: --
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN (w/o wd)
        ls: --
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/ wd)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/ wd)
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 20
    tick: 15
    legend: 10
    text: 20
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
    text_font: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 14
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
      text:
        x: 20600000
        y: 10.4
        color: beauty_green
        text_str: collapse
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
      text:
        x: 8100000
        y: 11.6
        color: blue
        text_str: early collapse
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
        lw: 5
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf
save_grad_unified_loss_snsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - 16
  - 5
  - 1.1
  figures:
    dsn:
      z_name: d_sn
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(n)}}|$
      saved_file: spsn_dsn.pdf
      azim: 120
    dsp:
      z_name: d_sp
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(p)}}|$
      saved_file: spsn_dsp.pdf
      azim: 120
save_grad_unified_loss_spsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - -16
  - -5
  - 1.1
  figures:
    dsp0:
      z_name: d_sp0
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{0}^{(p)}}|$
      saved_file: spsp_dsp0.pdf
      azim: -60
    dsp1:
      z_name: d_sp1
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{1}^{(p)}}|$
      saved_file: spsp_dsp1.pdf
      azim: 120
save_cGANs_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_IS.pdf
save_cGANs_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4.5
    - 20
  get_min_value: true
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_FID.pdf
save_cGANs_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_cGANs_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_oneside_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_oneside_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_imagenet32_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection $[IS=10.76]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[IS=20.50]$
  saved_file: cGAN_imagenet32_IS.pdf
save_imagenet32_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  properties:
    ylim:
    - 0
    - 20
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection $[FID=3.74]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[FID=3.61]$
  saved_file: cGAN_imagenet32_FID.pdf
save_G_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_IS.pdf
save_G_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_FID.pdf
save_multihinge_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS.pdf
save_multihinge_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID.pdf
save_multihinge_weight_decay_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS_c10.pdf
save_multihinge_weight_decay_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 20
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID_c10.pdf
save_oneside_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_IS_c10.pdf
save_oneside_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_FID_c10.pdf


==> figures/save_cGANs_cifar100_IS/config_command.yaml <==
save_cGANs_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf


==> figures/save_cGANs_cifar100_IS/log.txt <==
[11/15 09:31:37] results/Figures/save_cGANs_cifar100_IS/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_cGANs_cifar100_IS",
  "tl_outdir": "results/Figures/save_cGANs_cifar100_IS",
  "tl_opts": [],
  "tl_time_str": "20201115_093137_376",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_cGANs_cifar100_IS",
  "tl_logfile": "results/Figures/save_cGANs_cifar100_IS/log.txt",
  "tl_saved_config_file": "results/Figures/save_cGANs_cifar100_IS/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_cGANs_cifar100_IS/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/15 09:31:37] results/Figures/save_cGANs_cifar100_IS/log.txt:57 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 49, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():57]
[11/15 09:31:37] results/Figures/save_cGANs_cifar100_IS/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "IS",
  "fontsize": {
    "tick_fs": 15,
    "xylabel_fs": 25,
    "legend_size": 20
  },
  "clip_x": [
    0,
    24500096
  ],
  "get_min_value": false,
  "lines": {
    "BigGAN": {
      "result_dir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "beauty_green",
      "properties": {
        "label": "BigGAN"
      }
    },
    "Multihinge-GAN": {
      "result_dir": "/media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "blue",
      "properties": {
        "label": "Multi-hinge GAN"
      }
    },
    "FQ-GAN": {
      "result_dir": "/media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "black",
      "properties": {
        "label": "FQ-GAN"
      }
    },
    "Unified-GAN": {
      "result_dir": "/home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "dark_red",
      "properties": {
        "label": "Omni-GAN"
      }
    }
  },
  "saved_file": "cGAN_cifar100_IS.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]
[11/15 09:31:38] tl:870 INFO: Save to results/Figures/save_cGANs_cifar100_IS/cGAN_cifar100_IS.pdf 	[test_BigGAN_v1.py:test_save_cGANs_cifar100_IS():870]


==> figures/save_cGANs_cifar10_FID/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 20
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/o wd)
        ls: --
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/o wd)
        ls: --
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN (w/o wd)
        ls: --
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/ wd)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/ wd)
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 20
    tick: 15
    legend: 10
    text: 20
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
    text_font: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 14
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
      text:
        x: 20600000
        y: 10.4
        color: beauty_green
        text_str: collapse
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
      text:
        x: 8100000
        y: 11.6
        color: blue
        text_str: early collapse
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
        lw: 5
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf
save_grad_unified_loss_snsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - 16
  - 5
  - 1.1
  figures:
    dsn:
      z_name: d_sn
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(n)}}|$
      saved_file: spsn_dsn.pdf
      azim: 120
    dsp:
      z_name: d_sp
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(p)}}|$
      saved_file: spsn_dsp.pdf
      azim: 120
save_grad_unified_loss_spsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - -16
  - -5
  - 1.1
  figures:
    dsp0:
      z_name: d_sp0
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{0}^{(p)}}|$
      saved_file: spsp_dsp0.pdf
      azim: -60
    dsp1:
      z_name: d_sp1
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{1}^{(p)}}|$
      saved_file: spsp_dsp1.pdf
      azim: 120
save_cGANs_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_IS.pdf
save_cGANs_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4.5
    - 20
  get_min_value: true
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_FID.pdf
save_cGANs_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_cGANs_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_oneside_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_oneside_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_imagenet32_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection $[IS=10.76]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[IS=20.50]$
  saved_file: cGAN_imagenet32_IS.pdf
save_imagenet32_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  properties:
    ylim:
    - 0
    - 20
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection $[FID=3.74]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[FID=3.61]$
  saved_file: cGAN_imagenet32_FID.pdf
save_G_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_IS.pdf
save_G_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_FID.pdf
save_multihinge_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS.pdf
save_multihinge_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID.pdf
save_multihinge_weight_decay_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS_c10.pdf
save_multihinge_weight_decay_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 20
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID_c10.pdf
save_oneside_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_IS_c10.pdf
save_oneside_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_FID_c10.pdf


==> figures/save_cGANs_cifar10_FID/config_command.yaml <==
save_cGANs_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4.5
    - 20
  get_min_value: true
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_FID.pdf


==> figures/save_cGANs_cifar10_FID/log.txt <==
[11/15 09:33:47] results/Figures/save_cGANs_cifar10_FID/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_cGANs_cifar10_FID",
  "tl_outdir": "results/Figures/save_cGANs_cifar10_FID",
  "tl_opts": [],
  "tl_time_str": "20201115_093347_640",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_cGANs_cifar10_FID",
  "tl_logfile": "results/Figures/save_cGANs_cifar10_FID/log.txt",
  "tl_saved_config_file": "results/Figures/save_cGANs_cifar10_FID/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_cGANs_cifar10_FID/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/15 09:33:47] results/Figures/save_cGANs_cifar10_FID/log.txt:57 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 49, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():57]
[11/15 09:33:47] results/Figures/save_cGANs_cifar10_FID/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "FID",
  "fontsize": {
    "tick_fs": 15,
    "xylabel_fs": 25,
    "legend_size": 20
  },
  "clip_x": [
    0,
    24500096
  ],
  "properties": {
    "ylim": [
      4.5,
      20
    ]
  },
  "get_min_value": true,
  "add_auxi_label": false,
  "lines": {
    "BigGAN": {
      "result_dir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "beauty_green",
      "properties": {
        "label": "BigGAN"
      }
    },
    "Multihinge-GAN": {
      "result_dir": "/media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "blue",
      "properties": {
        "label": "Multi-hinge GAN"
      }
    },
    "FQ-GAN": {
      "result_dir": "/media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "black",
      "properties": {
        "label": "FQ-GAN"
      }
    },
    "Unified-GAN": {
      "result_dir": "/home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "dark_red",
      "properties": {
        "label": "Omni-GAN"
      }
    }
  },
  "saved_file": "cGAN_cifar10_FID.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]
[11/15 09:33:48] tl:799 INFO: Save to results/Figures/save_cGANs_cifar10_FID/cGAN_cifar10_FID.pdf 	[test_BigGAN_v1.py:test_save_cGANs_cifar10_FID():799]


==> figures/save_cGANs_cifar10_IS/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 20
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/o wd)
        ls: --
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/o wd)
        ls: --
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN (w/o wd)
        ls: --
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/ wd)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/ wd)
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 20
    tick: 15
    legend: 10
    text: 20
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
    text_font: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 14
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
      text:
        x: 20600000
        y: 10.4
        color: beauty_green
        text_str: collapse
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
      text:
        x: 8100000
        y: 11.6
        color: blue
        text_str: early collapse
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
        lw: 5
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf
save_grad_unified_loss_snsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - 16
  - 5
  - 1.1
  figures:
    dsn:
      z_name: d_sn
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(n)}}|$
      saved_file: spsn_dsn.pdf
      azim: 120
    dsp:
      z_name: d_sp
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(p)}}|$
      saved_file: spsn_dsp.pdf
      azim: 120
save_grad_unified_loss_spsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - -16
  - -5
  - 1.1
  figures:
    dsp0:
      z_name: d_sp0
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{0}^{(p)}}|$
      saved_file: spsp_dsp0.pdf
      azim: -60
    dsp1:
      z_name: d_sp1
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{1}^{(p)}}|$
      saved_file: spsp_dsp1.pdf
      azim: 120
save_cGANs_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_IS.pdf
save_cGANs_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4.5
    - 20
  get_min_value: true
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_FID.pdf
save_cGANs_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_cGANs_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_oneside_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_oneside_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_imagenet32_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection $[IS=10.76]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[IS=20.50]$
  saved_file: cGAN_imagenet32_IS.pdf
save_imagenet32_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  properties:
    ylim:
    - 0
    - 20
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection $[FID=3.74]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[FID=3.61]$
  saved_file: cGAN_imagenet32_FID.pdf
save_G_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_IS.pdf
save_G_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_FID.pdf
save_multihinge_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS.pdf
save_multihinge_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID.pdf
save_multihinge_weight_decay_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS_c10.pdf
save_multihinge_weight_decay_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 20
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID_c10.pdf
save_oneside_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_IS_c10.pdf
save_oneside_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_FID_c10.pdf


==> figures/save_cGANs_cifar10_IS/config_command.yaml <==
save_cGANs_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_IS.pdf


==> figures/save_cGANs_cifar10_IS/log.txt <==
[11/15 09:28:13] results/Figures/save_cGANs_cifar10_IS/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_cGANs_cifar10_IS",
  "tl_outdir": "results/Figures/save_cGANs_cifar10_IS",
  "tl_opts": [],
  "tl_time_str": "20201115_092813_112",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_cGANs_cifar10_IS",
  "tl_logfile": "results/Figures/save_cGANs_cifar10_IS/log.txt",
  "tl_saved_config_file": "results/Figures/save_cGANs_cifar10_IS/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_cGANs_cifar10_IS/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/15 09:28:13] results/Figures/save_cGANs_cifar10_IS/log.txt:57 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 49, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():57]
[11/15 09:28:13] results/Figures/save_cGANs_cifar10_IS/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "IS",
  "fontsize": {
    "tick_fs": 15,
    "xylabel_fs": 25,
    "legend_size": 20
  },
  "clip_x": [
    0,
    24500096
  ],
  "properties": {
    "ylim": [
      4,
      10
    ]
  },
  "get_min_value": false,
  "add_auxi_label": false,
  "lines": {
    "BigGAN": {
      "result_dir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "beauty_green",
      "properties": {
        "label": "BigGAN"
      }
    },
    "Multihinge-GAN": {
      "result_dir": "/media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "blue",
      "properties": {
        "label": "Multi-hinge GAN"
      }
    },
    "FQ-GAN": {
      "result_dir": "/media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "black",
      "properties": {
        "label": "FQ-GAN"
      }
    },
    "Unified-GAN": {
      "result_dir": "/home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "dark_red",
      "properties": {
        "label": "Omni-GAN"
      }
    }
  },
  "saved_file": "cGAN_cifar10_IS.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]
[11/15 09:28:13] tl:728 INFO: Save to results/Figures/save_cGANs_cifar10_IS/cGAN_cifar10_IS.pdf 	[test_BigGAN_v1.py:test_save_cGANs_cifar10_IS():728]


==> figures/save_early_collapse_Dx_on_cifar100-20201026_1534_358/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 14
    xylabel_fs: 14
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/o wd)
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/o wd)
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/ wd)
        ls: --
    unified_loss_wd_5e-4:
      result_dir: ~/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/ wd)
        ls: --
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - green
  - blue_violet
  - black
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 14
    tick: 14
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6


==> figures/save_early_collapse_Dx_on_cifar100-20201026_1534_358/config_command.yaml <==
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - green
  - blue_violet
  - black
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 14
    tick: 14
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6


==> figures/save_early_collapse_Dx_on_cifar100-20201026_1534_358/log.txt <==
[10/26 15:34:46] results/Figures/save_early_collapse_Dx_on_cifar100-20201026_1534_358/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_early_collapse_Dx_on_cifar100",
  "tl_outdir": "results/Figures/save_early_collapse_Dx_on_cifar100-20201026_1534_358",
  "tl_opts": [],
  "tl_time_str": "20201026_1534_358",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_early_collapse_Dx_on_cifar100-20201026_1534_358",
  "tl_logfile": "results/Figures/save_early_collapse_Dx_on_cifar100-20201026_1534_358/log.txt",
  "tl_saved_config_file": "results/Figures/save_early_collapse_Dx_on_cifar100-20201026_1534_358/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_early_collapse_Dx_on_cifar100-20201026_1534_358/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[10/26 15:34:46] results/Figures/save_early_collapse_Dx_on_cifar100-20201026_1534_358/log.txt:49 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 41, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():49]
[10/26 15:34:46] results/Figures/save_early_collapse_Dx_on_cifar100-20201026_1534_358/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "logits_file": {
    "real": "textdir/train.D_loss.D_real.log",
    "generated": "textdir/train.D_loss.D_fake.log",
    "validation": "textdir/train.D_loss.D_val.log"
  },
  "colors": [
    "green",
    "blue_violet",
    "black"
  ],
  "sample_interval": 100,
  "fid_file": "textdir/evaltf.ma0.FID_tf.log",
  "fid_color": "red",
  "suffix": "pdf",
  "fontsize": {
    "xy_label": 14,
    "tick": 14
  },
  "xlabel": "Real images shown to $D$",
  "ylabel": "$D(x)$",
  "ylim": [
    -25,
    350
  ],
  "exps": {
    "biggan_cifar100": {
      "results_dir": "results/CIFAR10/train_cifar100_20201002-19_37_05_825",
      "anno_offset": [
        4100000,
        -6
      ]
    },
    "biggan_weight_decay_cifar100": {
      "results_dir": "results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873",
      "anno_offset": [
        -4000000,
        -6
      ]
    }
  }
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]
[10/26 15:34:46] tl:118 INFO: processing: biggan_cifar100 	[test_BigGAN_v1.py:test_save_early_collapse_Dx_on_cifar100():118]
[10/26 15:34:54] tl:172 INFO: Saved to results/Figures/save_early_collapse_Dx_on_cifar100-20201026_1534_358/D_logits_biggan_cifar100.pdf 	[test_BigGAN_v1.py:test_save_early_collapse_Dx_on_cifar100():172]
[10/26 15:34:54] tl:118 INFO: processing: biggan_weight_decay_cifar100 	[test_BigGAN_v1.py:test_save_early_collapse_Dx_on_cifar100():118]
[10/26 15:34:58] tl:172 INFO: Saved to results/Figures/save_early_collapse_Dx_on_cifar100-20201026_1534_358/D_logits_biggan_weight_decay_cifar100.pdf 	[test_BigGAN_v1.py:test_save_early_collapse_Dx_on_cifar100():172]


==> figures/save_early_collapse_Dx_on_cifar100-20201028_1314_652/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 14
    xylabel_fs: 14
    legend_size: 10
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/o wd)
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/o wd)
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_green
      properties:
        label: one-side unified-loss $D$ (w/o wd)
        ls: '-'
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/ wd)
        ls: --
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/ wd)
        ls: --
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 14
    tick: 14
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6


==> figures/save_early_collapse_Dx_on_cifar100-20201028_1314_652/config_command.yaml <==
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 14
    tick: 14
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6


==> figures/save_early_collapse_Dx_on_cifar100-20201028_1314_652/log.txt <==
[10/28 13:14:23] results/Figures/save_early_collapse_Dx_on_cifar100-20201028_1314_652/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_early_collapse_Dx_on_cifar100",
  "tl_outdir": "results/Figures/save_early_collapse_Dx_on_cifar100-20201028_1314_652",
  "tl_opts": [],
  "tl_time_str": "20201028_1314_652",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_early_collapse_Dx_on_cifar100-20201028_1314_652",
  "tl_logfile": "results/Figures/save_early_collapse_Dx_on_cifar100-20201028_1314_652/log.txt",
  "tl_saved_config_file": "results/Figures/save_early_collapse_Dx_on_cifar100-20201028_1314_652/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_early_collapse_Dx_on_cifar100-20201028_1314_652/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[10/28 13:14:23] results/Figures/save_early_collapse_Dx_on_cifar100-20201028_1314_652/log.txt:52 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 44, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():52]
[10/28 13:14:23] results/Figures/save_early_collapse_Dx_on_cifar100-20201028_1314_652/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "logits_file": {
    "real": "textdir/train.D_loss.D_real.log",
    "generated": "textdir/train.D_loss.D_fake.log",
    "validation": "textdir/train.D_loss.D_val.log"
  },
  "colors": [
    "beauty_green",
    "blue_violet",
    "beauty_light_blue"
  ],
  "sample_interval": 100,
  "fid_file": "textdir/evaltf.ma0.FID_tf.log",
  "fid_color": "red",
  "suffix": "pdf",
  "fontsize": {
    "xy_label": 14,
    "tick": 14
  },
  "xlabel": "Real images shown to $D$",
  "ylabel": "$D(x)$",
  "ylim": [
    -25,
    350
  ],
  "exps": {
    "biggan_cifar100": {
      "results_dir": "results/CIFAR10/train_cifar100_20201002-19_37_05_825",
      "anno_offset": [
        4100000,
        -6
      ]
    },
    "biggan_weight_decay_cifar100": {
      "results_dir": "results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873",
      "anno_offset": [
        -4000000,
        -6
      ]
    }
  }
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]
[10/28 13:14:24] tl:118 INFO: processing: biggan_cifar100 	[test_BigGAN_v1.py:test_save_early_collapse_Dx_on_cifar100():118]
[10/28 13:14:32] tl:172 INFO: Saved to results/Figures/save_early_collapse_Dx_on_cifar100-20201028_1314_652/D_logits_biggan_cifar100.pdf 	[test_BigGAN_v1.py:test_save_early_collapse_Dx_on_cifar100():172]
[10/28 13:14:32] tl:118 INFO: processing: biggan_weight_decay_cifar100 	[test_BigGAN_v1.py:test_save_early_collapse_Dx_on_cifar100():118]
[10/28 13:14:36] tl:172 INFO: Saved to results/Figures/save_early_collapse_Dx_on_cifar100-20201028_1314_652/D_logits_biggan_weight_decay_cifar100.pdf 	[test_BigGAN_v1.py:test_save_early_collapse_Dx_on_cifar100():172]


==> figures/save_early_collapse_Dx_on_cifar100/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 20
    xylabel_fs: 20
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Projection-based (w/o wd)
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Omni-GAN (w/o wd)
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_green
      properties:
        label: One-side Omni-GAN (w/o wd)
        ls: '-'
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Projection-based (w/ wd)
        ls: --
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Omni-GAN (w/ wd)
        ls: --
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 20
    tick: 15
    legend: 10
    text: 20
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 14
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue_violet
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
        lw: 5
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: blue
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue_violet
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Classification-based cGAN (Unified GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf
save_grad_unified_loss_snsp:
  min_v: -10
  max_v: 10
  label_fs: 30
  zlabel_fs: 30
  text_fs: 20
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - 16
  - 5
  - 1.1
  figures:
    dsn:
      z_name: d_sn
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(n)}}|$
      saved_file: spsn_dsn.pdf
      azim: 120
    dsp:
      z_name: d_sp
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(p)}}|$
      saved_file: spsn_dsp.pdf
      azim: 120
save_grad_unified_loss_spsp:
  min_v: -10
  max_v: 10
  label_fs: 30
  zlabel_fs: 30
  text_fs: 20
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - -16
  - -5
  - 1.1
  figures:
    dsp0:
      z_name: d_sp0
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{0}^{(p)}}|$
      saved_file: spsp_dsp0.pdf
      azim: -60
    dsp1:
      z_name: d_sp1
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{1}^{(p)}}|$
      saved_file: spsp_dsp1.pdf
      azim: 120
save_cGANs_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Unified GAN
  saved_file: cGAN_cifar10_IS.pdf
save_cGANs_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4.5
    - 20
  get_min_value: true
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Unified GAN
  saved_file: cGAN_cifar10_FID.pdf
save_cGANs_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Unified GAN
  saved_file: cGAN_cifar100_IS.pdf
save_cGANs_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Unified GAN
  saved_file: cGAN_cifar100_FID.pdf
save_oneside_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_oneside_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_imagenet32_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Projection $[IS=10.76]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Unified GAN $[IS=20.50]$
  saved_file: cGAN_imagenet32_IS.pdf
save_imagenet32_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  properties:
    ylim:
    - 0
    - 20
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Projection $[FID=3.74]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Unified GAN $[FID=3.61]$
  saved_file: cGAN_imagenet32_FID.pdf
save_G_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_IS.pdf
save_G_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_FID.pdf
save_multihinge_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Multi-hinge + weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS.pdf
save_multihinge_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: Multi-hinge + weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID.pdf
save_multihinge_weight_decay_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Multi-hinge + weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS_c10.pdf
save_multihinge_weight_decay_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 20
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: Multi-hinge + weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID_c10.pdf
save_oneside_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_IS_c10.pdf
save_oneside_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_FID_c10.pdf


==> figures/save_early_collapse_Dx_on_cifar100/config_command.yaml <==
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 20
    tick: 15
    legend: 10
    text: 20
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6


==> figures/save_early_collapse_Dx_on_cifar100/log.txt <==
[11/11 14:14:09] results/Figures/save_early_collapse_Dx_on_cifar100/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_early_collapse_Dx_on_cifar100",
  "tl_outdir": "results/Figures/save_early_collapse_Dx_on_cifar100",
  "tl_opts": [],
  "tl_time_str": "20201111_141409_635",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_early_collapse_Dx_on_cifar100",
  "tl_logfile": "results/Figures/save_early_collapse_Dx_on_cifar100/log.txt",
  "tl_saved_config_file": "results/Figures/save_early_collapse_Dx_on_cifar100/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_early_collapse_Dx_on_cifar100/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/11 14:14:09] results/Figures/save_early_collapse_Dx_on_cifar100/log.txt:55 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 47, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():55]
[11/11 14:14:09] results/Figures/save_early_collapse_Dx_on_cifar100/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "logits_file": {
    "real": "textdir/train.D_loss.D_real.log",
    "generated": "textdir/train.D_loss.D_fake.log",
    "validation": "textdir/train.D_loss.D_val.log"
  },
  "colors": [
    "beauty_green",
    "blue_violet",
    "beauty_light_blue"
  ],
  "sample_interval": 100,
  "fid_file": "textdir/evaltf.ma0.FID_tf.log",
  "fid_color": "red",
  "suffix": "pdf",
  "fontsize": {
    "xy_label": 20,
    "tick": 15,
    "legend": 10,
    "text": 20
  },
  "xlabel": "Real images shown to $D$",
  "ylabel": "$D(x)$",
  "ylim": [
    -25,
    350
  ],
  "exps": {
    "biggan_cifar100": {
      "results_dir": "results/CIFAR10/train_cifar100_20201002-19_37_05_825",
      "anno_offset": [
        4100000,
        -6
      ]
    },
    "biggan_weight_decay_cifar100": {
      "results_dir": "results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873",
      "anno_offset": [
        -4000000,
        -6
      ]
    }
  }
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]
[11/11 14:14:10] tl:122 INFO: processing: biggan_cifar100 	[test_BigGAN_v1.py:test_save_early_collapse_Dx_on_cifar100():122]
[11/11 14:14:14] tl:177 INFO: Saved to results/Figures/save_early_collapse_Dx_on_cifar100/D_logits_biggan_cifar100.pdf 	[test_BigGAN_v1.py:test_save_early_collapse_Dx_on_cifar100():177]
[11/11 14:14:14] tl:122 INFO: processing: biggan_weight_decay_cifar100 	[test_BigGAN_v1.py:test_save_early_collapse_Dx_on_cifar100():122]
[11/11 14:14:18] tl:177 INFO: Saved to results/Figures/save_early_collapse_Dx_on_cifar100/D_logits_biggan_weight_decay_cifar100.pdf 	[test_BigGAN_v1.py:test_save_early_collapse_Dx_on_cifar100():177]


==> figures/save_early_collapse_on_cifar100-20201026_1231_044/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 14
    xylabel_fs: 14
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/o wd)
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/o wd)
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/ wd)
        ls: --
    unified_loss_wd_5e-4:
      result_dir: ~/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/ wd)
        ls: --
  saved_file: early_collapse_cifar100.pdf


==> figures/save_early_collapse_on_cifar100-20201026_1231_044/config_command.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 14
    xylabel_fs: 14
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/o wd)
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/o wd)
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/ wd)
        ls: --
    unified_loss_wd_5e-4:
      result_dir: ~/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/ wd)
        ls: --
  saved_file: early_collapse_cifar100.pdf


==> figures/save_early_collapse_on_cifar100-20201026_1231_044/log.txt <==
[10/26 12:31:58] results/Figures/save_early_collapse_on_cifar100-20201026_1231_044/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_early_collapse_on_cifar100",
  "tl_outdir": "results/Figures/save_early_collapse_on_cifar100-20201026_1231_044",
  "tl_opts": [],
  "tl_time_str": "20201026_1231_044",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_early_collapse_on_cifar100-20201026_1231_044",
  "tl_logfile": "results/Figures/save_early_collapse_on_cifar100-20201026_1231_044/log.txt",
  "tl_saved_config_file": "results/Figures/save_early_collapse_on_cifar100-20201026_1231_044/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_early_collapse_on_cifar100-20201026_1231_044/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[10/26 12:31:58] results/Figures/save_early_collapse_on_cifar100-20201026_1231_044/log.txt:49 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 41, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():49]
[10/26 12:31:58] results/Figures/save_early_collapse_on_cifar100-20201026_1231_044/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "IS score",
  "fontsize": {
    "tick_fs": 14,
    "xylabel_fs": 14,
    "legend_size": 11
  },
  "clip_x": [
    0,
    24500096
  ],
  "get_min_value": true,
  "add_auxi_label": false,
  "lines": {
    "projection_dis_wd_0": {
      "result_dir": "results/CIFAR10/train_cifar100_20201002-19_37_05_825",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "blue",
      "properties": {
        "label": "projection $D$ (w/o wd)"
      }
    },
    "unified_loss": {
      "result_dir": "~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "red",
      "properties": {
        "label": "unified-loss $D$ (w/o wd)"
      }
    },
    "projection_dis_wd_1e-4": {
      "result_dir": "results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "blue",
      "properties": {
        "label": "projection $D$ (w/ wd)",
        "ls": "--"
      }
    },
    "unified_loss_wd_5e-4": {
      "result_dir": "~/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "red",
      "properties": {
        "label": "unified-loss $D$ (w/ wd)",
        "ls": "--"
      }
    }
  },
  "saved_file": "early_collapse_cifar100.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]


==> figures/save_early_collapse_on_cifar100-20201028_1130_406/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 14
    xylabel_fs: 14
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/o wd)
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/o wd)
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: one-side unified-loss $D$ (w/o wd)
        ls: '-'
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/ wd)
        ls: --
    unified_loss_wd_5e-4:
      result_dir: ~/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/ wd)
        ls: --
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - green
  - blue_violet
  - black
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 14
    tick: 14
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6


==> figures/save_early_collapse_on_cifar100-20201028_1130_406/config_command.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 14
    xylabel_fs: 14
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/o wd)
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/o wd)
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: one-side unified-loss $D$ (w/o wd)
        ls: '-'
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/ wd)
        ls: --
    unified_loss_wd_5e-4:
      result_dir: ~/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/ wd)
        ls: --
  saved_file: early_collapse_cifar100.pdf


==> figures/save_early_collapse_on_cifar100-20201028_1130_406/log.txt <==
[10/28 11:30:45] results/Figures/save_early_collapse_on_cifar100-20201028_1130_406/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_early_collapse_on_cifar100",
  "tl_outdir": "results/Figures/save_early_collapse_on_cifar100-20201028_1130_406",
  "tl_opts": [],
  "tl_time_str": "20201028_1130_406",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_early_collapse_on_cifar100-20201028_1130_406",
  "tl_logfile": "results/Figures/save_early_collapse_on_cifar100-20201028_1130_406/log.txt",
  "tl_saved_config_file": "results/Figures/save_early_collapse_on_cifar100-20201028_1130_406/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_early_collapse_on_cifar100-20201028_1130_406/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[10/28 11:30:45] results/Figures/save_early_collapse_on_cifar100-20201028_1130_406/log.txt:49 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 41, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():49]
[10/28 11:30:45] results/Figures/save_early_collapse_on_cifar100-20201028_1130_406/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "IS score",
  "fontsize": {
    "tick_fs": 14,
    "xylabel_fs": 14,
    "legend_size": 11
  },
  "clip_x": [
    0,
    24500096
  ],
  "get_min_value": true,
  "add_auxi_label": false,
  "lines": {
    "projection_dis_wd_0": {
      "result_dir": "results/CIFAR10/train_cifar100_20201002-19_37_05_825",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "blue",
      "properties": {
        "label": "projection $D$ (w/o wd)"
      }
    },
    "unified_loss": {
      "result_dir": "~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "red",
      "properties": {
        "label": "unified-loss $D$ (w/o wd)"
      }
    },
    "oneside_unified_loss_wd0": {
      "result_dir": "results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "green",
      "properties": {
        "label": "one-side unified-loss $D$ (w/o wd)",
        "ls": "-"
      }
    },
    "projection_dis_wd_1e-4": {
      "result_dir": "results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "blue",
      "properties": {
        "label": "projection $D$ (w/ wd)",
        "ls": "--"
      }
    },
    "unified_loss_wd_5e-4": {
      "result_dir": "~/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "red",
      "properties": {
        "label": "unified-loss $D$ (w/ wd)",
        "ls": "--"
      }
    }
  },
  "saved_file": "early_collapse_cifar100.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]


==> figures/save_early_collapse_on_cifar100-20201028_1249_986/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 14
    xylabel_fs: 14
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/o wd)
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/o wd)
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: one-side unified-loss $D$ (w/o wd)
        ls: '-'
        linewidth: 2.5
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/ wd)
        ls: --
    unified_loss_wd_5e-4:
      result_dir: ~/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/ wd)
        ls: --
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - green
  - blue_violet
  - black
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 14
    tick: 14
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6


==> figures/save_early_collapse_on_cifar100-20201028_1249_986/config_command.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 14
    xylabel_fs: 14
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/o wd)
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/o wd)
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: one-side unified-loss $D$ (w/o wd)
        ls: '-'
        linewidth: 2.5
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/ wd)
        ls: --
    unified_loss_wd_5e-4:
      result_dir: ~/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/ wd)
        ls: --
  saved_file: early_collapse_cifar100.pdf


==> figures/save_early_collapse_on_cifar100-20201028_1249_986/log.txt <==
[10/28 12:49:06] results/Figures/save_early_collapse_on_cifar100-20201028_1249_986/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_early_collapse_on_cifar100",
  "tl_outdir": "results/Figures/save_early_collapse_on_cifar100-20201028_1249_986",
  "tl_opts": [],
  "tl_time_str": "20201028_1249_986",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_early_collapse_on_cifar100-20201028_1249_986",
  "tl_logfile": "results/Figures/save_early_collapse_on_cifar100-20201028_1249_986/log.txt",
  "tl_saved_config_file": "results/Figures/save_early_collapse_on_cifar100-20201028_1249_986/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_early_collapse_on_cifar100-20201028_1249_986/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[10/28 12:49:07] results/Figures/save_early_collapse_on_cifar100-20201028_1249_986/log.txt:49 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 41, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():49]
[10/28 12:49:07] results/Figures/save_early_collapse_on_cifar100-20201028_1249_986/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "IS score",
  "fontsize": {
    "tick_fs": 14,
    "xylabel_fs": 14,
    "legend_size": 11
  },
  "clip_x": [
    0,
    24500096
  ],
  "get_min_value": true,
  "add_auxi_label": false,
  "lines": {
    "projection_dis_wd_0": {
      "result_dir": "results/CIFAR10/train_cifar100_20201002-19_37_05_825",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "blue",
      "properties": {
        "label": "projection $D$ (w/o wd)"
      }
    },
    "unified_loss": {
      "result_dir": "~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "red",
      "properties": {
        "label": "unified-loss $D$ (w/o wd)"
      }
    },
    "oneside_unified_loss_wd0": {
      "result_dir": "results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "green",
      "properties": {
        "label": "one-side unified-loss $D$ (w/o wd)",
        "ls": "-",
        "linewidth": 2.5
      }
    },
    "projection_dis_wd_1e-4": {
      "result_dir": "results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "blue",
      "properties": {
        "label": "projection $D$ (w/ wd)",
        "ls": "--"
      }
    },
    "unified_loss_wd_5e-4": {
      "result_dir": "~/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "red",
      "properties": {
        "label": "unified-loss $D$ (w/ wd)",
        "ls": "--"
      }
    }
  },
  "saved_file": "early_collapse_cifar100.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]


==> figures/save_early_collapse_on_cifar100-20201028_1259_160/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 14
    xylabel_fs: 14
    legend_size: 10
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/o wd)
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/o wd)
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_green
      properties:
        label: one-side unified-loss $D$ (w/o wd)
        ls: '-'
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/ wd)
        ls: --
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/ wd)
        ls: --
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - green
  - blue_violet
  - black
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 14
    tick: 14
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6


==> figures/save_early_collapse_on_cifar100-20201028_1259_160/config_command.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 14
    xylabel_fs: 14
    legend_size: 10
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/o wd)
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/o wd)
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_green
      properties:
        label: one-side unified-loss $D$ (w/o wd)
        ls: '-'
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/ wd)
        ls: --
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/ wd)
        ls: --
  saved_file: early_collapse_cifar100.pdf


==> figures/save_early_collapse_on_cifar100-20201028_1259_160/log.txt <==
[10/28 12:59:06] results/Figures/save_early_collapse_on_cifar100-20201028_1259_160/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_early_collapse_on_cifar100",
  "tl_outdir": "results/Figures/save_early_collapse_on_cifar100-20201028_1259_160",
  "tl_opts": [],
  "tl_time_str": "20201028_1259_160",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_early_collapse_on_cifar100-20201028_1259_160",
  "tl_logfile": "results/Figures/save_early_collapse_on_cifar100-20201028_1259_160/log.txt",
  "tl_saved_config_file": "results/Figures/save_early_collapse_on_cifar100-20201028_1259_160/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_early_collapse_on_cifar100-20201028_1259_160/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[10/28 12:59:06] results/Figures/save_early_collapse_on_cifar100-20201028_1259_160/log.txt:50 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 42, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():50]
[10/28 12:59:06] results/Figures/save_early_collapse_on_cifar100-20201028_1259_160/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "IS score",
  "fontsize": {
    "tick_fs": 14,
    "xylabel_fs": 14,
    "legend_size": 10
  },
  "clip_x": [
    0,
    24500096
  ],
  "get_min_value": true,
  "add_auxi_label": false,
  "lines": {
    "projection_dis_wd_0": {
      "result_dir": "results/CIFAR10/train_cifar100_20201002-19_37_05_825",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "blue",
      "properties": {
        "label": "projection $D$ (w/o wd)"
      }
    },
    "unified_loss": {
      "result_dir": "~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "red",
      "properties": {
        "label": "unified-loss $D$ (w/o wd)"
      }
    },
    "oneside_unified_loss_wd0": {
      "result_dir": "results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "dark_green",
      "properties": {
        "label": "one-side unified-loss $D$ (w/o wd)",
        "ls": "-"
      }
    },
    "projection_dis_wd_1e-4": {
      "result_dir": "results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "blue",
      "properties": {
        "label": "projection $D$ (w/ wd)",
        "ls": "--"
      }
    },
    "unified_loss_Dwd5e-4_Gwd1e-3": {
      "result_dir": "~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "red",
      "properties": {
        "label": "unified-loss $D$ (w/ wd)",
        "ls": "--"
      }
    }
  },
  "saved_file": "early_collapse_cifar100.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]


==> figures/save_early_collapse_on_cifar100-20201030_1111_115/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 14
    xylabel_fs: 14
    legend_size: 10
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/o wd)
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/o wd)
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_green
      properties:
        label: one-side unified-loss $D$ (w/o wd)
        ls: '-'
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/ wd)
        ls: --
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/ wd)
        ls: --
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 14
    tick: 14
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6


==> figures/save_early_collapse_on_cifar100-20201030_1111_115/config_command.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 14
    xylabel_fs: 14
    legend_size: 10
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/o wd)
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/o wd)
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_green
      properties:
        label: one-side unified-loss $D$ (w/o wd)
        ls: '-'
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: projection $D$ (w/ wd)
        ls: --
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: unified-loss $D$ (w/ wd)
        ls: --
  saved_file: early_collapse_cifar100.pdf


==> figures/save_early_collapse_on_cifar100-20201030_1111_115/log.txt <==
[10/30 11:11:31] results/Figures/save_early_collapse_on_cifar100-20201030_1111_115/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_early_collapse_on_cifar100",
  "tl_outdir": "results/Figures/save_early_collapse_on_cifar100-20201030_1111_115",
  "tl_opts": [],
  "tl_time_str": "20201030_1111_115",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_early_collapse_on_cifar100-20201030_1111_115",
  "tl_logfile": "results/Figures/save_early_collapse_on_cifar100-20201030_1111_115/log.txt",
  "tl_saved_config_file": "results/Figures/save_early_collapse_on_cifar100-20201030_1111_115/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_early_collapse_on_cifar100-20201030_1111_115/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[10/30 11:11:31] results/Figures/save_early_collapse_on_cifar100-20201030_1111_115/log.txt:52 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 44, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():52]
[10/30 11:11:31] results/Figures/save_early_collapse_on_cifar100-20201030_1111_115/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "IS score",
  "fontsize": {
    "tick_fs": 14,
    "xylabel_fs": 14,
    "legend_size": 10
  },
  "clip_x": [
    0,
    24500096
  ],
  "get_min_value": true,
  "add_auxi_label": false,
  "lines": {
    "projection_dis_wd_0": {
      "result_dir": "results/CIFAR10/train_cifar100_20201002-19_37_05_825",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "blue",
      "properties": {
        "label": "projection $D$ (w/o wd)"
      }
    },
    "unified_loss": {
      "result_dir": "~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "red",
      "properties": {
        "label": "unified-loss $D$ (w/o wd)"
      }
    },
    "oneside_unified_loss_wd0": {
      "result_dir": "results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "dark_green",
      "properties": {
        "label": "one-side unified-loss $D$ (w/o wd)",
        "ls": "-"
      }
    },
    "projection_dis_wd_1e-4": {
      "result_dir": "results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "blue",
      "properties": {
        "label": "projection $D$ (w/ wd)",
        "ls": "--"
      }
    },
    "unified_loss_Dwd5e-4_Gwd1e-3": {
      "result_dir": "~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "red",
      "properties": {
        "label": "unified-loss $D$ (w/ wd)",
        "ls": "--"
      }
    }
  },
  "saved_file": "early_collapse_cifar100.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]


==> figures/save_early_collapse_on_cifar100/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 20
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/o wd)
        ls: --
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/o wd)
        ls: --
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN (w/o wd)
        ls: --
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/ wd)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/ wd)
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 20
    tick: 15
    legend: 10
    text: 20
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
    text_font: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 14
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
      text:
        x: 20600000
        y: 10.4
        color: beauty_green
        text_str: collapse
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
      text:
        x: 8100000
        y: 11.6
        color: blue
        text_str: early collapse
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
        lw: 5
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf
save_grad_unified_loss_snsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - 16
  - 5
  - 1.1
  figures:
    dsn:
      z_name: d_sn
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(n)}}|$
      saved_file: spsn_dsn.pdf
      azim: 120
    dsp:
      z_name: d_sp
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(p)}}|$
      saved_file: spsn_dsp.pdf
      azim: 120
save_grad_unified_loss_spsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - -16
  - -5
  - 1.1
  figures:
    dsp0:
      z_name: d_sp0
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{0}^{(p)}}|$
      saved_file: spsp_dsp0.pdf
      azim: -60
    dsp1:
      z_name: d_sp1
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{1}^{(p)}}|$
      saved_file: spsp_dsp1.pdf
      azim: 120
save_cGANs_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_IS.pdf
save_cGANs_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4.5
    - 20
  get_min_value: true
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_FID.pdf
save_cGANs_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_cGANs_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_oneside_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_oneside_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_imagenet32_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection $[IS=10.76]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[IS=20.50]$
  saved_file: cGAN_imagenet32_IS.pdf
save_imagenet32_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  properties:
    ylim:
    - 0
    - 20
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection $[FID=3.74]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[FID=3.61]$
  saved_file: cGAN_imagenet32_FID.pdf
save_G_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_IS.pdf
save_G_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_FID.pdf
save_multihinge_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS.pdf
save_multihinge_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID.pdf
save_multihinge_weight_decay_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS_c10.pdf
save_multihinge_weight_decay_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 20
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID_c10.pdf
save_oneside_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_IS_c10.pdf
save_oneside_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_FID_c10.pdf


==> figures/save_early_collapse_on_cifar100/config_command.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 20
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/o wd)
        ls: --
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/o wd)
        ls: --
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN (w/o wd)
        ls: --
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/ wd)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/ wd)
  saved_file: early_collapse_cifar100.pdf


==> figures/save_early_collapse_on_cifar100/log.txt <==
[11/15 10:17:00] results/Figures/save_early_collapse_on_cifar100/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_early_collapse_on_cifar100",
  "tl_outdir": "results/Figures/save_early_collapse_on_cifar100",
  "tl_opts": [],
  "tl_time_str": "20201115_101700_804",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_early_collapse_on_cifar100",
  "tl_logfile": "results/Figures/save_early_collapse_on_cifar100/log.txt",
  "tl_saved_config_file": "results/Figures/save_early_collapse_on_cifar100/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_early_collapse_on_cifar100/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/15 10:17:00] results/Figures/save_early_collapse_on_cifar100/log.txt:57 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 49, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():57]
[11/15 10:17:01] results/Figures/save_early_collapse_on_cifar100/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "IS",
  "fontsize": {
    "tick_fs": 15,
    "xylabel_fs": 20,
    "legend_size": 11
  },
  "clip_x": [
    0,
    24500096
  ],
  "get_min_value": true,
  "add_auxi_label": false,
  "lines": {
    "projection_dis_wd_0": {
      "result_dir": "results/CIFAR10/train_cifar100_20201002-19_37_05_825",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "beauty_green",
      "properties": {
        "label": "Projection-based (w/o wd)",
        "ls": "--"
      }
    },
    "unified_loss": {
      "result_dir": "~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "dark_red",
      "properties": {
        "label": "Omni-GAN (w/o wd)",
        "ls": "--"
      }
    },
    "oneside_unified_loss_wd0": {
      "result_dir": "results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "pink",
      "properties": {
        "label": "One-sided Omni-GAN (w/o wd)",
        "ls": "--"
      }
    },
    "projection_dis_wd_1e-4": {
      "result_dir": "results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "beauty_green",
      "properties": {
        "label": "Projection-based (w/ wd)"
      }
    },
    "unified_loss_Dwd5e-4_Gwd1e-3": {
      "result_dir": "~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "dark_red",
      "properties": {
        "label": "Omni-GAN (w/ wd)"
      }
    }
  },
  "saved_file": "early_collapse_cifar100.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]


==> figures/save_grad_unified_loss_snsp/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 15
    xylabel_fs: 20
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Projection-based (w/o wd)
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Omni-GAN (w/o wd)
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_green
      properties:
        label: One-side Omni-GAN (w/o wd)
        ls: '-'
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Projection-based (w/ wd)
        ls: --
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Omni-GAN (w/ wd)
        ls: --
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 20
    tick: 15
    legend: 10
    text: 20
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
    text_font: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 14
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Projection-based cGAN (BigGAN)
      text:
        x: 20600000
        y: 10.4
        color: red
        text_str: collapse
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue_violet
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
      text:
        x: 8100000
        y: 11.6
        color: blue_violet
        text_str: early collapse
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
        lw: 5
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: blue
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue_violet
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Classification-based cGAN (Unified GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf
save_grad_unified_loss_snsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - 16
  - 5
  - 1.1
  figures:
    dsn:
      z_name: d_sn
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(n)}}|$
      saved_file: spsn_dsn.pdf
      azim: 120
    dsp:
      z_name: d_sp
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(p)}}|$
      saved_file: spsn_dsp.pdf
      azim: 120
save_grad_unified_loss_spsp:
  min_v: -10
  max_v: 10
  label_fs: 30
  zlabel_fs: 30
  text_fs: 20
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - -16
  - -5
  - 1.1
  figures:
    dsp0:
      z_name: d_sp0
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{0}^{(p)}}|$
      saved_file: spsp_dsp0.pdf
      azim: -60
    dsp1:
      z_name: d_sp1
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{1}^{(p)}}|$
      saved_file: spsp_dsp1.pdf
      azim: 120
save_cGANs_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_IS.pdf
save_cGANs_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4.5
    - 20
  get_min_value: true
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_FID.pdf
save_cGANs_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_cGANs_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_oneside_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_oneside_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_imagenet32_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Projection $[IS=10.76]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Omni-GAN $[IS=20.50]$
  saved_file: cGAN_imagenet32_IS.pdf
save_imagenet32_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  properties:
    ylim:
    - 0
    - 20
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Projection $[FID=3.74]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Omni-GAN $[FID=3.61]$
  saved_file: cGAN_imagenet32_FID.pdf
save_G_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_IS.pdf
save_G_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_FID.pdf
save_multihinge_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Multi-hinge + weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS.pdf
save_multihinge_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: Multi-hinge + weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID.pdf
save_multihinge_weight_decay_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Multi-hinge + weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS_c10.pdf
save_multihinge_weight_decay_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 20
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: Multi-hinge + weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID_c10.pdf
save_oneside_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_IS_c10.pdf
save_oneside_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_FID_c10.pdf


==> figures/save_grad_unified_loss_snsp/config_command.yaml <==
save_grad_unified_loss_snsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - 16
  - 5
  - 1.1
  figures:
    dsn:
      z_name: d_sn
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(n)}}|$
      saved_file: spsn_dsn.pdf
      azim: 120
    dsp:
      z_name: d_sp
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(p)}}|$
      saved_file: spsn_dsp.pdf
      azim: 120


==> figures/save_grad_unified_loss_snsp/log.txt <==
[11/11 21:06:07] results/Figures/save_grad_unified_loss_snsp/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_grad_unified_loss_snsp",
  "tl_outdir": "results/Figures/save_grad_unified_loss_snsp",
  "tl_opts": [],
  "tl_time_str": "20201111_210607_159",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_grad_unified_loss_snsp",
  "tl_logfile": "results/Figures/save_grad_unified_loss_snsp/log.txt",
  "tl_saved_config_file": "results/Figures/save_grad_unified_loss_snsp/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_grad_unified_loss_snsp/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/11 21:06:07] results/Figures/save_grad_unified_loss_snsp/log.txt:55 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 47, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():55]
[11/11 21:06:07] results/Figures/save_grad_unified_loss_snsp/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "min_v": -10,
  "max_v": 10,
  "label_fs": 20,
  "zlabel_fs": 25,
  "text_fs": 15,
  "label_pad": 10,
  "sample_interval": 0.15,
  "line_interval": 2,
  "num_ticks": 6,
  "zlabel_xyz": [
    16,
    5,
    1.1
  ],
  "figures": {
    "dsn": {
      "z_name": "d_sn",
      "x_label": "$s^{(n)}$",
      "y_label": "$s^{(p)}$",
      "z_label": "$|\\frac{d\\mathcal{L}}{ds^{(n)}}|$",
      "saved_file": "spsn_dsn.pdf",
      "azim": 120
    },
    "dsp": {
      "z_name": "d_sp",
      "x_label": "$s^{(n)}$",
      "y_label": "$s^{(p)}$",
      "z_label": "$|\\frac{d\\mathcal{L}}{ds^{(p)}}|$",
      "saved_file": "spsn_dsp.pdf",
      "azim": 120
    }
  }
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]
[11/11 21:06:25] tl:494 INFO: Save to results/Figures/save_grad_unified_loss_snsp/spsn_dsn.pdf 	[test_BigGAN_v1.py:plot_surface():494]
[11/11 21:06:32] tl:494 INFO: Save to results/Figures/save_grad_unified_loss_snsp/spsn_dsp.pdf 	[test_BigGAN_v1.py:plot_surface():494]


==> figures/save_grad_unified_loss_spsp/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 15
    xylabel_fs: 20
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Projection-based (w/o wd)
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Omni-GAN (w/o wd)
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_green
      properties:
        label: One-side Omni-GAN (w/o wd)
        ls: '-'
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Projection-based (w/ wd)
        ls: --
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Omni-GAN (w/ wd)
        ls: --
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 20
    tick: 15
    legend: 10
    text: 20
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
    text_font: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 14
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Projection-based cGAN (BigGAN)
      text:
        x: 20600000
        y: 10.4
        color: red
        text_str: collapse
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue_violet
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
      text:
        x: 8100000
        y: 11.6
        color: blue_violet
        text_str: early collapse
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
        lw: 5
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: blue
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue_violet
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Classification-based cGAN (Unified GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf
save_grad_unified_loss_snsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - 16
  - 5
  - 1.1
  figures:
    dsn:
      z_name: d_sn
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(n)}}|$
      saved_file: spsn_dsn.pdf
      azim: 120
    dsp:
      z_name: d_sp
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(p)}}|$
      saved_file: spsn_dsp.pdf
      azim: 120
save_grad_unified_loss_spsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - -16
  - -5
  - 1.1
  figures:
    dsp0:
      z_name: d_sp0
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{0}^{(p)}}|$
      saved_file: spsp_dsp0.pdf
      azim: -60
    dsp1:
      z_name: d_sp1
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{1}^{(p)}}|$
      saved_file: spsp_dsp1.pdf
      azim: 120
save_cGANs_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_IS.pdf
save_cGANs_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4.5
    - 20
  get_min_value: true
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_FID.pdf
save_cGANs_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_cGANs_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_oneside_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_oneside_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_imagenet32_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Projection $[IS=10.76]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Omni-GAN $[IS=20.50]$
  saved_file: cGAN_imagenet32_IS.pdf
save_imagenet32_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  properties:
    ylim:
    - 0
    - 20
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Projection $[FID=3.74]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Omni-GAN $[FID=3.61]$
  saved_file: cGAN_imagenet32_FID.pdf
save_G_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_IS.pdf
save_G_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_FID.pdf
save_multihinge_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Multi-hinge + weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS.pdf
save_multihinge_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: Multi-hinge + weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID.pdf
save_multihinge_weight_decay_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: Multi-hinge + weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS_c10.pdf
save_multihinge_weight_decay_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 20
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: Multi-hinge + weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID_c10.pdf
save_oneside_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: red
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_IS_c10.pdf
save_oneside_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: red
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: green
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_FID_c10.pdf


==> figures/save_grad_unified_loss_spsp/config_command.yaml <==
save_grad_unified_loss_spsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - -16
  - -5
  - 1.1
  figures:
    dsp0:
      z_name: d_sp0
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{0}^{(p)}}|$
      saved_file: spsp_dsp0.pdf
      azim: -60
    dsp1:
      z_name: d_sp1
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{1}^{(p)}}|$
      saved_file: spsp_dsp1.pdf
      azim: 120


==> figures/save_grad_unified_loss_spsp/log.txt <==
[11/11 21:07:44] results/Figures/save_grad_unified_loss_spsp/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_grad_unified_loss_spsp",
  "tl_outdir": "results/Figures/save_grad_unified_loss_spsp",
  "tl_opts": [],
  "tl_time_str": "20201111_210744_549",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_grad_unified_loss_spsp",
  "tl_logfile": "results/Figures/save_grad_unified_loss_spsp/log.txt",
  "tl_saved_config_file": "results/Figures/save_grad_unified_loss_spsp/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_grad_unified_loss_spsp/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/11 21:07:44] results/Figures/save_grad_unified_loss_spsp/log.txt:55 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 47, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():55]
[11/11 21:07:44] results/Figures/save_grad_unified_loss_spsp/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "min_v": -10,
  "max_v": 10,
  "label_fs": 20,
  "zlabel_fs": 25,
  "text_fs": 15,
  "label_pad": 10,
  "sample_interval": 0.15,
  "line_interval": 2,
  "num_ticks": 6,
  "zlabel_xyz": [
    -16,
    -5,
    1.1
  ],
  "figures": {
    "dsp0": {
      "z_name": "d_sp0",
      "x_label": "$s_{0}^{(p)}$",
      "y_label": "$s_{1}^{(p)}$",
      "z_label": "$|\\frac{d\\mathcal{L}}{ds_{0}^{(p)}}|$",
      "saved_file": "spsp_dsp0.pdf",
      "azim": -60
    },
    "dsp1": {
      "z_name": "d_sp1",
      "x_label": "$s_{0}^{(p)}$",
      "y_label": "$s_{1}^{(p)}$",
      "z_label": "$|\\frac{d\\mathcal{L}}{ds_{1}^{(p)}}|$",
      "saved_file": "spsp_dsp1.pdf",
      "azim": 120
    }
  }
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]
[11/11 21:07:51] tl:654 INFO: Save to results/Figures/save_grad_unified_loss_spsp/spsp_dsp0.pdf 	[test_BigGAN_v1.py:plot_surface():654]
[11/11 21:08:00] tl:654 INFO: Save to results/Figures/save_grad_unified_loss_spsp/spsp_dsp1.pdf 	[test_BigGAN_v1.py:plot_surface():654]


==> figures/save_imagenet32_FID/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 20
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/o wd)
        ls: --
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/o wd)
        ls: --
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN (w/o wd)
        ls: --
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/ wd)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/ wd)
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 20
    tick: 15
    legend: 10
    text: 20
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
    text_font: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 14
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
      text:
        x: 20600000
        y: 10.4
        color: beauty_green
        text_str: collapse
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
      text:
        x: 8100000
        y: 11.6
        color: blue
        text_str: early collapse
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
        lw: 5
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf
save_grad_unified_loss_snsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - 16
  - 5
  - 1.1
  figures:
    dsn:
      z_name: d_sn
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(n)}}|$
      saved_file: spsn_dsn.pdf
      azim: 120
    dsp:
      z_name: d_sp
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(p)}}|$
      saved_file: spsn_dsp.pdf
      azim: 120
save_grad_unified_loss_spsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - -16
  - -5
  - 1.1
  figures:
    dsp0:
      z_name: d_sp0
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{0}^{(p)}}|$
      saved_file: spsp_dsp0.pdf
      azim: -60
    dsp1:
      z_name: d_sp1
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{1}^{(p)}}|$
      saved_file: spsp_dsp1.pdf
      azim: 120
save_cGANs_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_IS.pdf
save_cGANs_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4.5
    - 20
  get_min_value: true
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_FID.pdf
save_cGANs_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_cGANs_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_oneside_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_oneside_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_imagenet32_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection $[$IS=$10.76$$]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[$IS=$20.50$$]$
  saved_file: cGAN_imagenet32_IS.pdf
save_imagenet32_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  properties:
    ylim:
    - 0
    - 20
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection $[$FID=$3.74$$]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[$FID=$3.61$$]$
  saved_file: cGAN_imagenet32_FID.pdf
save_G_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_IS.pdf
save_G_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_FID.pdf
save_multihinge_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS.pdf
save_multihinge_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID.pdf
save_multihinge_weight_decay_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS_c10.pdf
save_multihinge_weight_decay_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 20
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID_c10.pdf
save_oneside_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_IS_c10.pdf
save_oneside_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_FID_c10.pdf


==> figures/save_imagenet32_FID/config_command.yaml <==
save_imagenet32_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  properties:
    ylim:
    - 0
    - 20
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection $[$FID=$3.74$$]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[$FID=$3.61$$]$
  saved_file: cGAN_imagenet32_FID.pdf


==> figures/save_imagenet32_FID/log.txt <==
[11/15 14:32:21] results/Figures/save_imagenet32_FID/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_imagenet32_FID",
  "tl_outdir": "results/Figures/save_imagenet32_FID",
  "tl_opts": [],
  "tl_time_str": "20201115_143221_055",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_imagenet32_FID",
  "tl_logfile": "results/Figures/save_imagenet32_FID/log.txt",
  "tl_saved_config_file": "results/Figures/save_imagenet32_FID/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_imagenet32_FID/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/15 14:32:21] results/Figures/save_imagenet32_FID/log.txt:57 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 49, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():57]
[11/15 14:32:21] results/Figures/save_imagenet32_FID/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "FID",
  "fontsize": {
    "tick_fs": 20,
    "xylabel_fs": 30,
    "legend_size": 20
  },
  "clip_x": [
    0,
    256233400
  ],
  "properties": {
    "ylim": [
      0,
      20
    ]
  },
  "get_min_value": true,
  "lines": {
    "BigGAN": {
      "result_dir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "beauty_green",
      "properties": {
        "label": "Projection $[$FID=$3.74$$]$"
      }
    },
    "Unified-GAN": {
      "result_dir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "dark_red",
      "properties": {
        "label": "Omni-GAN $[$FID=$3.61$$]$"
      }
    }
  },
  "saved_file": "cGAN_imagenet32_FID.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]
[11/15 14:32:21] tl:1225 INFO: Save to results/Figures/save_imagenet32_FID/cGAN_imagenet32_FID.pdf 	[test_BigGAN_v1.py:test_save_imagenet32_FID():1225]


==> figures/save_imagenet32_IS/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 20
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/o wd)
        ls: --
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/o wd)
        ls: --
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN (w/o wd)
        ls: --
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/ wd)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/ wd)
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 20
    tick: 15
    legend: 10
    text: 20
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
    text_font: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 14
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
      text:
        x: 20600000
        y: 10.4
        color: beauty_green
        text_str: collapse
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
      text:
        x: 8100000
        y: 11.6
        color: blue
        text_str: early collapse
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
        lw: 5
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf
save_grad_unified_loss_snsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - 16
  - 5
  - 1.1
  figures:
    dsn:
      z_name: d_sn
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(n)}}|$
      saved_file: spsn_dsn.pdf
      azim: 120
    dsp:
      z_name: d_sp
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(p)}}|$
      saved_file: spsn_dsp.pdf
      azim: 120
save_grad_unified_loss_spsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - -16
  - -5
  - 1.1
  figures:
    dsp0:
      z_name: d_sp0
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{0}^{(p)}}|$
      saved_file: spsp_dsp0.pdf
      azim: -60
    dsp1:
      z_name: d_sp1
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{1}^{(p)}}|$
      saved_file: spsp_dsp1.pdf
      azim: 120
save_cGANs_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_IS.pdf
save_cGANs_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4.5
    - 20
  get_min_value: true
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_FID.pdf
save_cGANs_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_cGANs_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_oneside_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_oneside_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_imagenet32_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection $[$IS=$10.76$$]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[$IS=$20.50$$]$
  saved_file: cGAN_imagenet32_IS.pdf
save_imagenet32_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  properties:
    ylim:
    - 0
    - 20
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection $[FID=3.74]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[FID=3.61]$
  saved_file: cGAN_imagenet32_FID.pdf
save_G_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_IS.pdf
save_G_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_FID.pdf
save_multihinge_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS.pdf
save_multihinge_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID.pdf
save_multihinge_weight_decay_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS_c10.pdf
save_multihinge_weight_decay_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 20
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID_c10.pdf
save_oneside_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_IS_c10.pdf
save_oneside_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_FID_c10.pdf


==> figures/save_imagenet32_IS/config_command.yaml <==
save_imagenet32_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection $[$IS=$10.76$$]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[$IS=$20.50$$]$
  saved_file: cGAN_imagenet32_IS.pdf


==> figures/save_imagenet32_IS/log.txt <==
[11/15 14:31:28] results/Figures/save_imagenet32_IS/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_imagenet32_IS",
  "tl_outdir": "results/Figures/save_imagenet32_IS",
  "tl_opts": [],
  "tl_time_str": "20201115_143128_804",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_imagenet32_IS",
  "tl_logfile": "results/Figures/save_imagenet32_IS/log.txt",
  "tl_saved_config_file": "results/Figures/save_imagenet32_IS/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_imagenet32_IS/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/15 14:31:28] results/Figures/save_imagenet32_IS/log.txt:57 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 49, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():57]
[11/15 14:31:29] results/Figures/save_imagenet32_IS/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "IS",
  "legend_loc": "lower right",
  "fontsize": {
    "tick_fs": 20,
    "xylabel_fs": 30,
    "legend_size": 20
  },
  "clip_x": [
    0,
    256233400
  ],
  "get_min_value": false,
  "lines": {
    "BigGAN": {
      "result_dir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "beauty_green",
      "properties": {
        "label": "Projection $[$IS=$10.76$$]$"
      }
    },
    "Unified-GAN": {
      "result_dir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "dark_red",
      "properties": {
        "label": "Omni-GAN $[$IS=$20.50$$]$"
      }
    }
  },
  "saved_file": "cGAN_imagenet32_IS.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]
[11/15 14:31:29] tl:1154 INFO: Save to results/Figures/save_imagenet32_IS/cGAN_imagenet32_IS.pdf 	[test_BigGAN_v1.py:test_save_imagenet32_IS():1154]


==> figures/save_images_omni_GAN/config.yaml <==
train_eval_cityscapes:
  args:
    display_freq: 30000
    save_epoch_freq: 3000
    netD_subarch: conv_d
    gan_mode: conv_d
    niter_decay: 1000
  drn_net_cfg:
    arch: drn_d_105
    classes: 19
    pretrained: datasets/pretrained/drn-d-105_ms_cityscapes.pth
    mean:
    - 0.29010095242892997
    - 0.32808144844279574
    - 0.28696394422942517
    std:
    - 0.1829540508368939
    - 0.18656561047509476
    - 0.18447508988480435
  val_dataset_cfg:
    dataset_mode: cityscapes
    dataroot: datasets/cityscapes
    batchSize: 1
    serial_batches: true
    nThreads: 2
    isTrain: false
    phase: test
    no_instance: false
    no_pairing_check: false
    max_dataset_size: sys.maxsize
    preprocess_mode: fixed
    crop_size: 512
    no_flip: true
    label_nc: 35
    aspect_ratio: 2
  ckpt_cfg:
    period: 1
    max_to_keep: 2
  resume_cfg:
    resume: false
    path: results/SPADE_Unified_GAN_cityscapes/train_eval_cityscapes_nni-20201023_1123_833/ckptdir
  eval_every_epoch: 1
  D_cfg:
    out_channel: 38
  D_optim_cfg:
    weight_decay: 0.01
  G_optim_cfg:
    weight_decay: 1.0e-05
  unified_loss:
    mode: p_and_n
train_eval_cityscapes_nni:
  base: train_eval_cityscapes
  eval_every_epoch: 1
eval_trained_model:
  drn_net_cfg:
    arch: drn_d_105
    classes: 19
    pretrained: datasets/pretrained/drn-d-105_ms_cityscapes.pth
    mean:
    - 0.29010095242892997
    - 0.32808144844279574
    - 0.28696394422942517
    std:
    - 0.1829540508368939
    - 0.18656561047509476
    - 0.18447508988480435
  val_dataset_cfg:
    dataset_mode: cityscapes
    dataroot: datasets/cityscapes
    batchSize: 1
    serial_batches: true
    nThreads: 0
    isTrain: false
    phase: test
    no_instance: false
    no_pairing_check: false
    max_dataset_size: sys.maxsize
    preprocess_mode: fixed
    crop_size: 512
    no_flip: true
    label_nc: 35
    aspect_ratio: 2
  eval_cfg:
    eval: true
    path: results/SPADE_Unified_GAN_cityscapes/train_eval_cityscapes_nni-20201023_1901_408/ckptdir/best.pth
save_images_omni_GAN:
  base: eval_trained_model
  args:
    how_many: 20
  save_images:
    mode: true


==> figures/save_images_omni_GAN/config_command.yaml <==
save_images_omni_GAN:
  drn_net_cfg:
    arch: drn_d_105
    classes: 19
    pretrained: datasets/pretrained/drn-d-105_ms_cityscapes.pth
    mean:
    - 0.29010095242892997
    - 0.32808144844279574
    - 0.28696394422942517
    std:
    - 0.1829540508368939
    - 0.18656561047509476
    - 0.18447508988480435
  val_dataset_cfg:
    dataset_mode: cityscapes
    dataroot: datasets/cityscapes
    batchSize: 1
    serial_batches: true
    nThreads: 0
    isTrain: false
    phase: test
    no_instance: false
    no_pairing_check: false
    max_dataset_size: sys.maxsize
    preprocess_mode: fixed
    crop_size: 512
    no_flip: true
    label_nc: 35
    aspect_ratio: 2
  eval_cfg:
    eval: true
    path: results/SPADE_Unified_GAN_cityscapes/train_eval_cityscapes_nni-20201023_1901_408/ckptdir/best.pth
  args:
    how_many: 20
  save_images:
    mode: true


==> figures/save_images_omni_GAN/log.txt <==
[11/20 09:58:41] results/Figures/save_images_omni_GAN/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/spade_unified_gan_cityscapes.yaml",
  "tl_command": "save_images_omni_GAN",
  "tl_outdir": "results/Figures/save_images_omni_GAN",
  "tl_opts": [],
  "tl_time_str": "20201120_095841_503",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/SPADE-exp/results/Figures/save_images_omni_GAN",
  "tl_logfile": "results/Figures/save_images_omni_GAN/log.txt",
  "tl_saved_config_file": "results/Figures/save_images_omni_GAN/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_images_omni_GAN/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/20 09:58:41] results/Figures/save_images_omni_GAN/log.txt:55 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/SPADE-exp/template_lib/utils/utils_func.py", line 47, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/SPADE-exp
 	[utils_func.py:get_git_hash():55]
[11/20 09:58:41] results/Figures/save_images_omni_GAN/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "drn_net_cfg": {
    "arch": "drn_d_105",
    "classes": 19,
    "pretrained": "datasets/pretrained/drn-d-105_ms_cityscapes.pth",
    "mean": [
      0.29010095242892997,
      0.32808144844279574,
      0.28696394422942517
    ],
    "std": [
      0.1829540508368939,
      0.18656561047509476,
      0.18447508988480435
    ]
  },
  "val_dataset_cfg": {
    "dataset_mode": "cityscapes",
    "dataroot": "datasets/cityscapes",
    "batchSize": 1,
    "serial_batches": true,
    "nThreads": 0,
    "isTrain": false,
    "phase": "test",
    "no_instance": false,
    "no_pairing_check": false,
    "max_dataset_size": "sys.maxsize",
    "preprocess_mode": "fixed",
    "crop_size": 512,
    "no_flip": true,
    "label_nc": 35,
    "aspect_ratio": 2
  },
  "eval_cfg": {
    "eval": true,
    "path": "results/SPADE_Unified_GAN_cityscapes/train_eval_cityscapes_nni-20201023_1901_408/ckptdir/best.pth"
  },
  "args": {
    "how_many": 20
  },
  "save_images": {
    "mode": true
  }
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]
[11/20 09:58:41] tl:139 INFO: 
run_str:
python \
  exp/spade/eval.py \
  --tl_config_file \
  results/Figures/save_images_omni_GAN/config_command.yaml \
  --tl_command \
  save_images_omni_GAN \
  --tl_outdir \
  results/Figures/save_images_omni_GAN \
  --tl_time_str \
  20201120_095841_503 \
  --name \
  cityscapes_pretrained \
  --dataset_mode \
  cityscapes \
  --dataroot \
  datasets/cityscapes \
  --checkpoints_dir \
  datasets/pretrained \
  --results_dir \
  results/Figures/save_images_omni_GAN/spade \
  --batchSize \
  1 	[argparser.py:start_cmd_run():139]
[11/20 09:58:42] tl:95 INFO: 
global_cfg: 
----------------- start ---------------
{
  "drn_net_cfg": {
    "arch": "drn_d_105",
    "classes": 19,
    "pretrained": "datasets/pretrained/drn-d-105_ms_cityscapes.pth",
    "mean": [
      0.29010095242892997,
      0.32808144844279574,
      0.28696394422942517
    ],
    "std": [
      0.1829540508368939,
      0.18656561047509476,
      0.18447508988480435
    ]
  },
  "val_dataset_cfg": {
    "dataset_mode": "cityscapes",
    "dataroot": "datasets/cityscapes",
    "batchSize": 1,
    "serial_batches": true,
    "nThreads": 0,
    "isTrain": false,
    "phase": "test",
    "no_instance": false,
    "no_pairing_check": false,
    "max_dataset_size": "sys.maxsize",
    "preprocess_mode": "fixed",
    "crop_size": 512,
    "no_flip": true,
    "label_nc": 35,
    "aspect_ratio": 2
  },
  "eval_cfg": {
    "eval": true,
    "path": "results/SPADE_Unified_GAN_cityscapes/train_eval_cityscapes_nni-20201023_1901_408/ckptdir/best.pth"
  },
  "args": {
    "how_many": 20
  },
  "save_images": {
    "mode": true
  }
}----------------- End ------------------- 	[argparser.py:setup_logger_global_cfg_global_textlogger():95]
[11/20 09:58:42] tl:126 INFO: sys.argv: 
 python 
exp/spade/eval.py \ 
--tl_config_file \ 
results/Figures/save_images_omni_GAN/config_command.yaml \ 
--tl_command \ 
save_images_omni_GAN \ 
--tl_outdir \ 
results/Figures/save_images_omni_GAN \ 
--tl_time_str \ 
20201120_095841_503 \ 
--name \ 
cityscapes_pretrained \ 
--dataset_mode \ 
cityscapes \ 
--dataroot \ 
datasets/cityscapes \ 
--checkpoints_dir \ 
datasets/pretrained \ 
--results_dir \ 
results/Figures/save_images_omni_GAN/spade \ 
--batchSize \ 
1 	[argparser.py:update_parser_defaults_from_yaml():126]
[11/20 09:58:45] tl:82 INFO: Loading seg_net: datasets/pretrained/drn-d-105_ms_cityscapes.pth 	[eval.py:build_drnnet():82]
[11/20 09:58:53] tl:69 INFO: class AP
road : 0.9748
sidewalk : 0.7576
building : 0.8804
wall : 0.1013
fence : 0.3134
pole : 0.3699
traffic light : 0.4212
traffic sign : 0.4499
vegetation : 0.8892
terrain : 0.7665
sky : 0.9179
person : 0.4975
rider : 0.5836
car : 0.8896
truck : 0.4060
bus : 0.7816
train : 0.3466
motorcycle : 0.5031
bicycle : 0.5656 	[eval.py:get_mAP():69]
[11/20 09:58:53] tl:71 INFO: mIOU: 0.600800 	[eval.py:get_mAP():71]
[11/20 09:58:53] tl:74 INFO: pix acc: 0.939828 	[eval.py:get_mAP():74]


==> figures/save_images_spade/config.yaml <==
train_eval_cityscapes:
  args:
    display_freq: 30000
    save_epoch_freq: 30
    niter_decay: 1000
  drn_net_cfg:
    arch: drn_d_105
    classes: 19
    pretrained: datasets/pretrained/drn-d-105_ms_cityscapes.pth
    mean:
    - 0.29010095242892997
    - 0.32808144844279574
    - 0.28696394422942517
    std:
    - 0.1829540508368939
    - 0.18656561047509476
    - 0.18447508988480435
  val_dataset_cfg:
    dataset_mode: cityscapes
    dataroot: datasets/cityscapes
    batchSize: 1
    serial_batches: true
    nThreads: 2
    isTrain: false
    phase: test
    no_instance: false
    no_pairing_check: false
    max_dataset_size: sys.maxsize
    preprocess_mode: fixed
    crop_size: 512
    no_flip: true
    label_nc: 35
    aspect_ratio: 2
  eval_every_epoch: 1
  ckpt_cfg:
    period: 1
    max_to_keep: 2
eval_trained_model:
  drn_net_cfg:
    arch: drn_d_105
    classes: 19
    pretrained: datasets/pretrained/drn-d-105_ms_cityscapes.pth
    mean:
    - 0.29010095242892997
    - 0.32808144844279574
    - 0.28696394422942517
    std:
    - 0.1829540508368939
    - 0.18656561047509476
    - 0.18447508988480435
  val_dataset_cfg:
    dataset_mode: cityscapes
    dataroot: datasets/cityscapes
    batchSize: 1
    serial_batches: true
    nThreads: 0
    isTrain: false
    phase: test
    no_instance: false
    no_pairing_check: false
    max_dataset_size: sys.maxsize
    preprocess_mode: fixed
    crop_size: 512
    no_flip: true
    label_nc: 35
    aspect_ratio: 2
  eval_cfg:
    eval: false
    path: results/SPADE_cityscapes/train_eval_cityscapes-20201027_0953_345/ckptdir/best.pth
save_images_spade:
  base: eval_trained_model
  args:
    how_many: 20
  save_images:
    mode: true


==> figures/save_images_spade/config_command.yaml <==
save_images_spade:
  drn_net_cfg:
    arch: drn_d_105
    classes: 19
    pretrained: datasets/pretrained/drn-d-105_ms_cityscapes.pth
    mean:
    - 0.29010095242892997
    - 0.32808144844279574
    - 0.28696394422942517
    std:
    - 0.1829540508368939
    - 0.18656561047509476
    - 0.18447508988480435
  val_dataset_cfg:
    dataset_mode: cityscapes
    dataroot: datasets/cityscapes
    batchSize: 1
    serial_batches: true
    nThreads: 0
    isTrain: false
    phase: test
    no_instance: false
    no_pairing_check: false
    max_dataset_size: sys.maxsize
    preprocess_mode: fixed
    crop_size: 512
    no_flip: true
    label_nc: 35
    aspect_ratio: 2
  eval_cfg:
    eval: false
    path: results/SPADE_cityscapes/train_eval_cityscapes-20201027_0953_345/ckptdir/best.pth
  args:
    how_many: 20
  save_images:
    mode: true


==> figures/save_images_spade/log.txt <==
[11/20 09:59:23] results/Figures/save_images_spade/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/spade_cityscapes.yaml",
  "tl_command": "save_images_spade",
  "tl_outdir": "results/Figures/save_images_spade",
  "tl_opts": [],
  "tl_time_str": "20201120_095923_613",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/SPADE-exp/results/Figures/save_images_spade",
  "tl_logfile": "results/Figures/save_images_spade/log.txt",
  "tl_saved_config_file": "results/Figures/save_images_spade/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_images_spade/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/20 09:59:23] results/Figures/save_images_spade/log.txt:55 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/SPADE-exp/template_lib/utils/utils_func.py", line 47, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/SPADE-exp
 	[utils_func.py:get_git_hash():55]
[11/20 09:59:23] results/Figures/save_images_spade/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "drn_net_cfg": {
    "arch": "drn_d_105",
    "classes": 19,
    "pretrained": "datasets/pretrained/drn-d-105_ms_cityscapes.pth",
    "mean": [
      0.29010095242892997,
      0.32808144844279574,
      0.28696394422942517
    ],
    "std": [
      0.1829540508368939,
      0.18656561047509476,
      0.18447508988480435
    ]
  },
  "val_dataset_cfg": {
    "dataset_mode": "cityscapes",
    "dataroot": "datasets/cityscapes",
    "batchSize": 1,
    "serial_batches": true,
    "nThreads": 0,
    "isTrain": false,
    "phase": "test",
    "no_instance": false,
    "no_pairing_check": false,
    "max_dataset_size": "sys.maxsize",
    "preprocess_mode": "fixed",
    "crop_size": 512,
    "no_flip": true,
    "label_nc": 35,
    "aspect_ratio": 2
  },
  "eval_cfg": {
    "eval": false,
    "path": "results/SPADE_cityscapes/train_eval_cityscapes-20201027_0953_345/ckptdir/best.pth"
  },
  "args": {
    "how_many": 20
  },
  "save_images": {
    "mode": true
  }
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]
[11/20 09:59:23] tl:139 INFO: 
run_str:
python \
  exp/spade/eval.py \
  --tl_config_file \
  results/Figures/save_images_spade/config_command.yaml \
  --tl_command \
  save_images_spade \
  --tl_outdir \
  results/Figures/save_images_spade \
  --tl_time_str \
  20201120_095923_613 \
  --name \
  cityscapes_pretrained \
  --dataset_mode \
  cityscapes \
  --dataroot \
  datasets/cityscapes \
  --checkpoints_dir \
  datasets/pretrained \
  --results_dir \
  results/Figures/save_images_spade/spade \
  --batchSize \
  1 	[argparser.py:start_cmd_run():139]
[11/20 09:59:24] tl:95 INFO: 
global_cfg: 
----------------- start ---------------
{
  "drn_net_cfg": {
    "arch": "drn_d_105",
    "classes": 19,
    "pretrained": "datasets/pretrained/drn-d-105_ms_cityscapes.pth",
    "mean": [
      0.29010095242892997,
      0.32808144844279574,
      0.28696394422942517
    ],
    "std": [
      0.1829540508368939,
      0.18656561047509476,
      0.18447508988480435
    ]
  },
  "val_dataset_cfg": {
    "dataset_mode": "cityscapes",
    "dataroot": "datasets/cityscapes",
    "batchSize": 1,
    "serial_batches": true,
    "nThreads": 0,
    "isTrain": false,
    "phase": "test",
    "no_instance": false,
    "no_pairing_check": false,
    "max_dataset_size": "sys.maxsize",
    "preprocess_mode": "fixed",
    "crop_size": 512,
    "no_flip": true,
    "label_nc": 35,
    "aspect_ratio": 2
  },
  "eval_cfg": {
    "eval": false,
    "path": "results/SPADE_cityscapes/train_eval_cityscapes-20201027_0953_345/ckptdir/best.pth"
  },
  "args": {
    "how_many": 20
  },
  "save_images": {
    "mode": true
  }
}----------------- End ------------------- 	[argparser.py:setup_logger_global_cfg_global_textlogger():95]
[11/20 09:59:24] tl:126 INFO: sys.argv: 
 python 
exp/spade/eval.py \ 
--tl_config_file \ 
results/Figures/save_images_spade/config_command.yaml \ 
--tl_command \ 
save_images_spade \ 
--tl_outdir \ 
results/Figures/save_images_spade \ 
--tl_time_str \ 
20201120_095923_613 \ 
--name \ 
cityscapes_pretrained \ 
--dataset_mode \ 
cityscapes \ 
--dataroot \ 
datasets/cityscapes \ 
--checkpoints_dir \ 
datasets/pretrained \ 
--results_dir \ 
results/Figures/save_images_spade/spade \ 
--batchSize \ 
1 	[argparser.py:update_parser_defaults_from_yaml():126]
[11/20 09:59:26] tl:208 INFO: Loading weights: datasets/pretrained/cityscapes_pretrained/latest_net_G.pth 	[util.py:load_network():208]
[11/20 09:59:27] tl:82 INFO: Loading seg_net: datasets/pretrained/drn-d-105_ms_cityscapes.pth 	[eval.py:build_drnnet():82]
[11/20 09:59:36] tl:69 INFO: class AP
road : 0.9727
sidewalk : 0.7227
building : 0.8756
wall : 0.0662
fence : 0.3404
pole : 0.3716
traffic light : 0.3919
traffic sign : 0.4293
vegetation : 0.8824
terrain : 0.7480
sky : 0.9204
person : 0.4223
rider : 0.4995
car : 0.8585
truck : 0.1856
bus : 0.6862
train : 0.2344
motorcycle : 0.6119
bicycle : 0.5284 	[eval.py:get_mAP():69]
[11/20 09:59:36] tl:71 INFO: mIOU: 0.565700 	[eval.py:get_mAP():71]
[11/20 09:59:36] tl:74 INFO: pix acc: 0.934887 	[eval.py:get_mAP():74]


==> figures/save_multihinge_weight_decay_cifar100_FID/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 20
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/o wd)
        ls: --
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/o wd)
        ls: --
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN (w/o wd)
        ls: --
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/ wd)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/ wd)
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 20
    tick: 15
    legend: 10
    text: 20
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
    text_font: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 14
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
      text:
        x: 20600000
        y: 10.4
        color: beauty_green
        text_str: collapse
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
      text:
        x: 8100000
        y: 11.6
        color: blue
        text_str: early collapse
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
        lw: 5
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf
save_grad_unified_loss_snsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - 16
  - 5
  - 1.1
  figures:
    dsn:
      z_name: d_sn
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(n)}}|$
      saved_file: spsn_dsn.pdf
      azim: 120
    dsp:
      z_name: d_sp
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(p)}}|$
      saved_file: spsn_dsp.pdf
      azim: 120
save_grad_unified_loss_spsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - -16
  - -5
  - 1.1
  figures:
    dsp0:
      z_name: d_sp0
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{0}^{(p)}}|$
      saved_file: spsp_dsp0.pdf
      azim: -60
    dsp1:
      z_name: d_sp1
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{1}^{(p)}}|$
      saved_file: spsp_dsp1.pdf
      azim: 120
save_cGANs_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_IS.pdf
save_cGANs_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4.5
    - 20
  get_min_value: true
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_FID.pdf
save_cGANs_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_cGANs_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_oneside_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_oneside_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_imagenet32_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection $[IS=10.76]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[IS=20.50]$
  saved_file: cGAN_imagenet32_IS.pdf
save_imagenet32_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  properties:
    ylim:
    - 0
    - 20
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection $[FID=3.74]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[FID=3.61]$
  saved_file: cGAN_imagenet32_FID.pdf
save_G_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_IS.pdf
save_G_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_FID.pdf
save_multihinge_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS.pdf
save_multihinge_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID.pdf
save_multihinge_weight_decay_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS_c10.pdf
save_multihinge_weight_decay_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 20
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID_c10.pdf
save_oneside_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_IS_c10.pdf
save_oneside_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_FID_c10.pdf


==> figures/save_multihinge_weight_decay_cifar100_FID/config_command.yaml <==
save_multihinge_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID.pdf


==> figures/save_multihinge_weight_decay_cifar100_FID/log.txt <==
[11/15 09:40:42] results/Figures/save_multihinge_weight_decay_cifar100_FID/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_multihinge_weight_decay_cifar100_FID",
  "tl_outdir": "results/Figures/save_multihinge_weight_decay_cifar100_FID",
  "tl_opts": [],
  "tl_time_str": "20201115_094042_429",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_multihinge_weight_decay_cifar100_FID",
  "tl_logfile": "results/Figures/save_multihinge_weight_decay_cifar100_FID/log.txt",
  "tl_saved_config_file": "results/Figures/save_multihinge_weight_decay_cifar100_FID/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_multihinge_weight_decay_cifar100_FID/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/15 09:40:42] results/Figures/save_multihinge_weight_decay_cifar100_FID/log.txt:57 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 49, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():57]
[11/15 09:40:42] results/Figures/save_multihinge_weight_decay_cifar100_FID/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "FID",
  "legend_loc": "upper right",
  "fontsize": {
    "tick_fs": 20,
    "xylabel_fs": 30,
    "legend_size": 20
  },
  "clip_x": [
    0,
    24500096
  ],
  "properties": {
    "ylim": [
      5,
      30
    ]
  },
  "get_min_value": false,
  "lines": {
    "multihinge": {
      "result_dir": "/media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "blue",
      "properties": {
        "label": "Multi-hinge "
      }
    },
    "multihinge_wd": {
      "result_dir": "/media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "blue",
      "properties": {
        "label": "Multi-hinge + weight decay",
        "ls": "--"
      }
    },
    "Unified-GAN": {
      "result_dir": "/home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "dark_red",
      "properties": {
        "label": "Omni-GAN"
      }
    }
  },
  "saved_file": "cGAN_multihinge_wd_FID.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]
[11/15 09:40:43] tl:1509 INFO: Save to results/Figures/save_multihinge_weight_decay_cifar100_FID/cGAN_multihinge_wd_FID.pdf 	[test_BigGAN_v1.py:test_save_multihinge_weight_decay_cifar100_FID():1509]


==> figures/save_multihinge_weight_decay_cifar100_IS/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 20
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/o wd)
        ls: --
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/o wd)
        ls: --
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN (w/o wd)
        ls: --
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/ wd)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/ wd)
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 20
    tick: 15
    legend: 10
    text: 20
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
    text_font: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 14
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
      text:
        x: 20600000
        y: 10.4
        color: beauty_green
        text_str: collapse
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
      text:
        x: 8100000
        y: 11.6
        color: blue
        text_str: early collapse
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
        lw: 5
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf
save_grad_unified_loss_snsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - 16
  - 5
  - 1.1
  figures:
    dsn:
      z_name: d_sn
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(n)}}|$
      saved_file: spsn_dsn.pdf
      azim: 120
    dsp:
      z_name: d_sp
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(p)}}|$
      saved_file: spsn_dsp.pdf
      azim: 120
save_grad_unified_loss_spsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - -16
  - -5
  - 1.1
  figures:
    dsp0:
      z_name: d_sp0
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{0}^{(p)}}|$
      saved_file: spsp_dsp0.pdf
      azim: -60
    dsp1:
      z_name: d_sp1
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{1}^{(p)}}|$
      saved_file: spsp_dsp1.pdf
      azim: 120
save_cGANs_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_IS.pdf
save_cGANs_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4.5
    - 20
  get_min_value: true
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_FID.pdf
save_cGANs_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_cGANs_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_oneside_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_oneside_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_imagenet32_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection $[IS=10.76]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[IS=20.50]$
  saved_file: cGAN_imagenet32_IS.pdf
save_imagenet32_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  properties:
    ylim:
    - 0
    - 20
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection $[FID=3.74]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[FID=3.61]$
  saved_file: cGAN_imagenet32_FID.pdf
save_G_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_IS.pdf
save_G_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_FID.pdf
save_multihinge_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS.pdf
save_multihinge_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID.pdf
save_multihinge_weight_decay_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS_c10.pdf
save_multihinge_weight_decay_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 20
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID_c10.pdf
save_oneside_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_IS_c10.pdf
save_oneside_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_FID_c10.pdf


==> figures/save_multihinge_weight_decay_cifar100_IS/config_command.yaml <==
save_multihinge_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS.pdf


==> figures/save_multihinge_weight_decay_cifar100_IS/log.txt <==
[11/15 09:40:22] results/Figures/save_multihinge_weight_decay_cifar100_IS/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_multihinge_weight_decay_cifar100_IS",
  "tl_outdir": "results/Figures/save_multihinge_weight_decay_cifar100_IS",
  "tl_opts": [],
  "tl_time_str": "20201115_094022_517",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_multihinge_weight_decay_cifar100_IS",
  "tl_logfile": "results/Figures/save_multihinge_weight_decay_cifar100_IS/log.txt",
  "tl_saved_config_file": "results/Figures/save_multihinge_weight_decay_cifar100_IS/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_multihinge_weight_decay_cifar100_IS/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/15 09:40:22] results/Figures/save_multihinge_weight_decay_cifar100_IS/log.txt:57 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 49, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():57]
[11/15 09:40:22] results/Figures/save_multihinge_weight_decay_cifar100_IS/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "IS",
  "legend_loc": "lower right",
  "fontsize": {
    "tick_fs": 20,
    "xylabel_fs": 30,
    "legend_size": 20
  },
  "clip_x": [
    0,
    24500096
  ],
  "get_min_value": false,
  "lines": {
    "multihinge": {
      "result_dir": "/media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "blue",
      "properties": {
        "label": "Multi-hinge "
      }
    },
    "multihinge_wd": {
      "result_dir": "/media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "blue",
      "properties": {
        "label": "Multi-hinge + weight decay",
        "ls": "--"
      }
    },
    "Unified-GAN": {
      "result_dir": "/home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "dark_red",
      "properties": {
        "label": "Omni-GAN"
      }
    }
  },
  "saved_file": "cGAN_multihinge_wd_IS.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]
[11/15 09:40:23] tl:1438 INFO: Save to results/Figures/save_multihinge_weight_decay_cifar100_IS/cGAN_multihinge_wd_IS.pdf 	[test_BigGAN_v1.py:test_save_multihinge_weight_decay_cifar100_IS():1438]


==> figures/save_multihinge_weight_decay_cifar10_FID/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 20
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/o wd)
        ls: --
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/o wd)
        ls: --
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN (w/o wd)
        ls: --
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/ wd)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/ wd)
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 20
    tick: 15
    legend: 10
    text: 20
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
    text_font: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 14
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
      text:
        x: 20600000
        y: 10.4
        color: beauty_green
        text_str: collapse
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
      text:
        x: 8100000
        y: 11.6
        color: blue
        text_str: early collapse
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
        lw: 5
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf
save_grad_unified_loss_snsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - 16
  - 5
  - 1.1
  figures:
    dsn:
      z_name: d_sn
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(n)}}|$
      saved_file: spsn_dsn.pdf
      azim: 120
    dsp:
      z_name: d_sp
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(p)}}|$
      saved_file: spsn_dsp.pdf
      azim: 120
save_grad_unified_loss_spsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - -16
  - -5
  - 1.1
  figures:
    dsp0:
      z_name: d_sp0
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{0}^{(p)}}|$
      saved_file: spsp_dsp0.pdf
      azim: -60
    dsp1:
      z_name: d_sp1
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{1}^{(p)}}|$
      saved_file: spsp_dsp1.pdf
      azim: 120
save_cGANs_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_IS.pdf
save_cGANs_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4.5
    - 20
  get_min_value: true
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_FID.pdf
save_cGANs_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_cGANs_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_oneside_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_oneside_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_imagenet32_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection $[IS=10.76]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[IS=20.50]$
  saved_file: cGAN_imagenet32_IS.pdf
save_imagenet32_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  properties:
    ylim:
    - 0
    - 20
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection $[FID=3.74]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[FID=3.61]$
  saved_file: cGAN_imagenet32_FID.pdf
save_G_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_IS.pdf
save_G_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_FID.pdf
save_multihinge_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS.pdf
save_multihinge_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID.pdf
save_multihinge_weight_decay_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS_c10.pdf
save_multihinge_weight_decay_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 20
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID_c10.pdf
save_oneside_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_IS_c10.pdf
save_oneside_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_FID_c10.pdf


==> figures/save_multihinge_weight_decay_cifar10_FID/config_command.yaml <==
save_multihinge_weight_decay_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 20
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID_c10.pdf


==> figures/save_multihinge_weight_decay_cifar10_FID/log.txt <==
[11/15 09:54:36] results/Figures/save_multihinge_weight_decay_cifar10_FID/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_multihinge_weight_decay_cifar10_FID",
  "tl_outdir": "results/Figures/save_multihinge_weight_decay_cifar10_FID",
  "tl_opts": [],
  "tl_time_str": "20201115_095436_612",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_multihinge_weight_decay_cifar10_FID",
  "tl_logfile": "results/Figures/save_multihinge_weight_decay_cifar10_FID/log.txt",
  "tl_saved_config_file": "results/Figures/save_multihinge_weight_decay_cifar10_FID/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_multihinge_weight_decay_cifar10_FID/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/15 09:54:36] results/Figures/save_multihinge_weight_decay_cifar10_FID/log.txt:57 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 49, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():57]
[11/15 09:54:36] results/Figures/save_multihinge_weight_decay_cifar10_FID/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "FID",
  "legend_loc": "upper right",
  "fontsize": {
    "tick_fs": 20,
    "xylabel_fs": 30,
    "legend_size": 20
  },
  "clip_x": [
    0,
    24500096
  ],
  "properties": {
    "ylim": [
      5,
      20
    ]
  },
  "get_min_value": false,
  "lines": {
    "multihinge": {
      "result_dir": "/media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "blue",
      "properties": {
        "label": "Multi-hinge "
      }
    },
    "multihinge_wd": {
      "result_dir": "/media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "blue",
      "properties": {
        "label": "Multi-hinge + weight decay",
        "ls": "--"
      }
    },
    "Unified-GAN": {
      "result_dir": "/home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "dark_red",
      "properties": {
        "label": "Omni-GAN"
      }
    }
  },
  "saved_file": "cGAN_multihinge_wd_FID_c10.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]
[11/15 09:54:37] tl:1651 INFO: Save to results/Figures/save_multihinge_weight_decay_cifar10_FID/cGAN_multihinge_wd_FID_c10.pdf 	[test_BigGAN_v1.py:test_save_multihinge_weight_decay_cifar10_FID():1651]


==> figures/save_multihinge_weight_decay_cifar10_IS/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 20
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/o wd)
        ls: --
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/o wd)
        ls: --
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN (w/o wd)
        ls: --
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/ wd)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/ wd)
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 20
    tick: 15
    legend: 10
    text: 20
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
    text_font: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 14
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
      text:
        x: 20600000
        y: 10.4
        color: beauty_green
        text_str: collapse
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
      text:
        x: 8100000
        y: 11.6
        color: blue
        text_str: early collapse
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
        lw: 5
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf
save_grad_unified_loss_snsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - 16
  - 5
  - 1.1
  figures:
    dsn:
      z_name: d_sn
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(n)}}|$
      saved_file: spsn_dsn.pdf
      azim: 120
    dsp:
      z_name: d_sp
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(p)}}|$
      saved_file: spsn_dsp.pdf
      azim: 120
save_grad_unified_loss_spsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - -16
  - -5
  - 1.1
  figures:
    dsp0:
      z_name: d_sp0
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{0}^{(p)}}|$
      saved_file: spsp_dsp0.pdf
      azim: -60
    dsp1:
      z_name: d_sp1
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{1}^{(p)}}|$
      saved_file: spsp_dsp1.pdf
      azim: 120
save_cGANs_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_IS.pdf
save_cGANs_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4.5
    - 20
  get_min_value: true
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_FID.pdf
save_cGANs_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_cGANs_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_oneside_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_oneside_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_imagenet32_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection $[IS=10.76]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[IS=20.50]$
  saved_file: cGAN_imagenet32_IS.pdf
save_imagenet32_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  properties:
    ylim:
    - 0
    - 20
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection $[FID=3.74]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[FID=3.61]$
  saved_file: cGAN_imagenet32_FID.pdf
save_G_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_IS.pdf
save_G_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_FID.pdf
save_multihinge_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS.pdf
save_multihinge_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID.pdf
save_multihinge_weight_decay_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS_c10.pdf
save_multihinge_weight_decay_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 20
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID_c10.pdf
save_oneside_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_IS_c10.pdf
save_oneside_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_FID_c10.pdf


==> figures/save_multihinge_weight_decay_cifar10_IS/config_command.yaml <==
save_multihinge_weight_decay_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS_c10.pdf


==> figures/save_multihinge_weight_decay_cifar10_IS/log.txt <==
[11/15 09:53:08] results/Figures/save_multihinge_weight_decay_cifar10_IS/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_multihinge_weight_decay_cifar10_IS",
  "tl_outdir": "results/Figures/save_multihinge_weight_decay_cifar10_IS",
  "tl_opts": [],
  "tl_time_str": "20201115_095308_136",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_multihinge_weight_decay_cifar10_IS",
  "tl_logfile": "results/Figures/save_multihinge_weight_decay_cifar10_IS/log.txt",
  "tl_saved_config_file": "results/Figures/save_multihinge_weight_decay_cifar10_IS/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_multihinge_weight_decay_cifar10_IS/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/15 09:53:08] results/Figures/save_multihinge_weight_decay_cifar10_IS/log.txt:57 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 49, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():57]
[11/15 09:53:08] results/Figures/save_multihinge_weight_decay_cifar10_IS/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "IS",
  "legend_loc": "lower right",
  "fontsize": {
    "tick_fs": 20,
    "xylabel_fs": 30,
    "legend_size": 20
  },
  "clip_x": [
    0,
    24500096
  ],
  "properties": {
    "ylim": [
      4,
      10
    ]
  },
  "get_min_value": false,
  "lines": {
    "multihinge": {
      "result_dir": "/media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "blue",
      "properties": {
        "label": "Multi-hinge "
      }
    },
    "multihinge_wd": {
      "result_dir": "/media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "blue",
      "properties": {
        "label": "Multi-hinge + weight decay",
        "ls": "--"
      }
    },
    "Unified-GAN": {
      "result_dir": "/home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "dark_red",
      "properties": {
        "label": "Omni-GAN"
      }
    }
  },
  "saved_file": "cGAN_multihinge_wd_IS_c10.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]
[11/15 09:53:08] tl:1580 INFO: Save to results/Figures/save_multihinge_weight_decay_cifar10_IS/cGAN_multihinge_wd_IS_c10.pdf 	[test_BigGAN_v1.py:test_save_multihinge_weight_decay_cifar10_IS():1580]


==> figures/save_oneside_cifar100_FID/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 20
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/o wd)
        ls: --
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/o wd)
        ls: --
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN (w/o wd)
        ls: --
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/ wd)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/ wd)
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 20
    tick: 15
    legend: 10
    text: 20
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
    text_font: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 14
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
      text:
        x: 20600000
        y: 10.4
        color: beauty_green
        text_str: collapse
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
      text:
        x: 8100000
        y: 11.6
        color: blue
        text_str: early collapse
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
        lw: 5
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf
save_grad_unified_loss_snsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - 16
  - 5
  - 1.1
  figures:
    dsn:
      z_name: d_sn
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(n)}}|$
      saved_file: spsn_dsn.pdf
      azim: 120
    dsp:
      z_name: d_sp
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(p)}}|$
      saved_file: spsn_dsp.pdf
      azim: 120
save_grad_unified_loss_spsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - -16
  - -5
  - 1.1
  figures:
    dsp0:
      z_name: d_sp0
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{0}^{(p)}}|$
      saved_file: spsp_dsp0.pdf
      azim: -60
    dsp1:
      z_name: d_sp1
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{1}^{(p)}}|$
      saved_file: spsp_dsp1.pdf
      azim: 120
save_cGANs_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_IS.pdf
save_cGANs_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4.5
    - 20
  get_min_value: true
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_FID.pdf
save_cGANs_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_cGANs_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_oneside_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_oneside_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_imagenet32_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection $[IS=10.76]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[IS=20.50]$
  saved_file: cGAN_imagenet32_IS.pdf
save_imagenet32_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  properties:
    ylim:
    - 0
    - 20
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection $[FID=3.74]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[FID=3.61]$
  saved_file: cGAN_imagenet32_FID.pdf
save_G_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_IS.pdf
save_G_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_FID.pdf
save_multihinge_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS.pdf
save_multihinge_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID.pdf
save_multihinge_weight_decay_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS_c10.pdf
save_multihinge_weight_decay_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 20
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID_c10.pdf
save_oneside_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_IS_c10.pdf
save_oneside_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_FID_c10.pdf


==> figures/save_oneside_cifar100_FID/config_command.yaml <==
save_oneside_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf


==> figures/save_oneside_cifar100_FID/log.txt <==
[11/15 10:20:03] results/Figures/save_oneside_cifar100_FID/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_oneside_cifar100_FID",
  "tl_outdir": "results/Figures/save_oneside_cifar100_FID",
  "tl_opts": [],
  "tl_time_str": "20201115_102003_123",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_oneside_cifar100_FID",
  "tl_logfile": "results/Figures/save_oneside_cifar100_FID/log.txt",
  "tl_saved_config_file": "results/Figures/save_oneside_cifar100_FID/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_oneside_cifar100_FID/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/15 10:20:03] results/Figures/save_oneside_cifar100_FID/log.txt:57 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 49, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():57]
[11/15 10:20:03] results/Figures/save_oneside_cifar100_FID/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "FID",
  "fontsize": {
    "tick_fs": 20,
    "xylabel_fs": 30,
    "legend_size": 20
  },
  "properties": {
    "ylim": [
      0,
      50
    ]
  },
  "get_min_value": true,
  "lines": {
    "BigGAN": {
      "result_dir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "beauty_green",
      "properties": {
        "label": "Projection"
      }
    },
    "one_side": {
      "result_dir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "pink",
      "properties": {
        "label": "One-sided Omni-GAN"
      }
    },
    "Unified-GAN": {
      "result_dir": "/home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "dark_red",
      "properties": {
        "label": "Omni-GAN"
      }
    }
  },
  "saved_file": "cGAN_cifar100_FID.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]
[11/15 10:20:03] tl:1083 INFO: Save to results/Figures/save_oneside_cifar100_FID/cGAN_cifar100_FID.pdf 	[test_BigGAN_v1.py:test_save_oneside_cifar100_FID():1083]


==> figures/save_oneside_cifar100_IS/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 20
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/o wd)
        ls: --
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/o wd)
        ls: --
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN (w/o wd)
        ls: --
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/ wd)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/ wd)
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 20
    tick: 15
    legend: 10
    text: 20
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
    text_font: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 14
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
      text:
        x: 20600000
        y: 10.4
        color: beauty_green
        text_str: collapse
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
      text:
        x: 8100000
        y: 11.6
        color: blue
        text_str: early collapse
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
        lw: 5
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf
save_grad_unified_loss_snsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - 16
  - 5
  - 1.1
  figures:
    dsn:
      z_name: d_sn
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(n)}}|$
      saved_file: spsn_dsn.pdf
      azim: 120
    dsp:
      z_name: d_sp
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(p)}}|$
      saved_file: spsn_dsp.pdf
      azim: 120
save_grad_unified_loss_spsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - -16
  - -5
  - 1.1
  figures:
    dsp0:
      z_name: d_sp0
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{0}^{(p)}}|$
      saved_file: spsp_dsp0.pdf
      azim: -60
    dsp1:
      z_name: d_sp1
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{1}^{(p)}}|$
      saved_file: spsp_dsp1.pdf
      azim: 120
save_cGANs_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_IS.pdf
save_cGANs_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4.5
    - 20
  get_min_value: true
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_FID.pdf
save_cGANs_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_cGANs_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_oneside_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_oneside_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_imagenet32_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection $[IS=10.76]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[IS=20.50]$
  saved_file: cGAN_imagenet32_IS.pdf
save_imagenet32_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  properties:
    ylim:
    - 0
    - 20
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection $[FID=3.74]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[FID=3.61]$
  saved_file: cGAN_imagenet32_FID.pdf
save_G_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_IS.pdf
save_G_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_FID.pdf
save_multihinge_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS.pdf
save_multihinge_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID.pdf
save_multihinge_weight_decay_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS_c10.pdf
save_multihinge_weight_decay_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 20
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID_c10.pdf
save_oneside_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_IS_c10.pdf
save_oneside_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_FID_c10.pdf


==> figures/save_oneside_cifar100_IS/config_command.yaml <==
save_oneside_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf


==> figures/save_oneside_cifar100_IS/log.txt <==
[11/15 10:19:34] results/Figures/save_oneside_cifar100_IS/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_oneside_cifar100_IS",
  "tl_outdir": "results/Figures/save_oneside_cifar100_IS",
  "tl_opts": [],
  "tl_time_str": "20201115_101934_561",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_oneside_cifar100_IS",
  "tl_logfile": "results/Figures/save_oneside_cifar100_IS/log.txt",
  "tl_saved_config_file": "results/Figures/save_oneside_cifar100_IS/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_oneside_cifar100_IS/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/15 10:19:34] results/Figures/save_oneside_cifar100_IS/log.txt:57 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 49, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():57]
[11/15 10:19:34] results/Figures/save_oneside_cifar100_IS/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "IS",
  "legend_loc": "lower right",
  "fontsize": {
    "tick_fs": 20,
    "xylabel_fs": 30,
    "legend_size": 20
  },
  "get_min_value": false,
  "lines": {
    "BigGAN": {
      "result_dir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "beauty_green",
      "properties": {
        "label": "Projection"
      }
    },
    "one_side": {
      "result_dir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "pink",
      "properties": {
        "label": "One-sided Omni-GAN"
      }
    },
    "Unified-GAN": {
      "result_dir": "/home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "dark_red",
      "properties": {
        "label": "Omni-GAN"
      }
    }
  },
  "saved_file": "cGAN_cifar100_IS.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]
[11/15 10:19:35] tl:1012 INFO: Save to results/Figures/save_oneside_cifar100_IS/cGAN_cifar100_IS.pdf 	[test_BigGAN_v1.py:test_save_oneside_cifar100_IS():1012]


==> figures/save_oneside_cifar10_FID/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 20
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/o wd)
        ls: --
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/o wd)
        ls: --
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN (w/o wd)
        ls: --
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/ wd)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/ wd)
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 20
    tick: 15
    legend: 10
    text: 20
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
    text_font: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 14
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
      text:
        x: 20600000
        y: 10.4
        color: beauty_green
        text_str: collapse
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
      text:
        x: 8100000
        y: 11.6
        color: blue
        text_str: early collapse
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
        lw: 5
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf
save_grad_unified_loss_snsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - 16
  - 5
  - 1.1
  figures:
    dsn:
      z_name: d_sn
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(n)}}|$
      saved_file: spsn_dsn.pdf
      azim: 120
    dsp:
      z_name: d_sp
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(p)}}|$
      saved_file: spsn_dsp.pdf
      azim: 120
save_grad_unified_loss_spsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - -16
  - -5
  - 1.1
  figures:
    dsp0:
      z_name: d_sp0
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{0}^{(p)}}|$
      saved_file: spsp_dsp0.pdf
      azim: -60
    dsp1:
      z_name: d_sp1
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{1}^{(p)}}|$
      saved_file: spsp_dsp1.pdf
      azim: 120
save_cGANs_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_IS.pdf
save_cGANs_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4.5
    - 20
  get_min_value: true
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_FID.pdf
save_cGANs_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_cGANs_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_oneside_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_oneside_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_imagenet32_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection $[IS=10.76]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[IS=20.50]$
  saved_file: cGAN_imagenet32_IS.pdf
save_imagenet32_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  properties:
    ylim:
    - 0
    - 20
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection $[FID=3.74]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[FID=3.61]$
  saved_file: cGAN_imagenet32_FID.pdf
save_G_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_IS.pdf
save_G_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_FID.pdf
save_multihinge_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS.pdf
save_multihinge_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID.pdf
save_multihinge_weight_decay_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS_c10.pdf
save_multihinge_weight_decay_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 20
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID_c10.pdf
save_oneside_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_IS_c10.pdf
save_oneside_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_FID_c10.pdf


==> figures/save_oneside_cifar10_FID/config_command.yaml <==
save_oneside_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_FID_c10.pdf


==> figures/save_oneside_cifar10_FID/log.txt <==
[11/15 09:50:45] results/Figures/save_oneside_cifar10_FID/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_oneside_cifar10_FID",
  "tl_outdir": "results/Figures/save_oneside_cifar10_FID",
  "tl_opts": [],
  "tl_time_str": "20201115_095045_561",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_oneside_cifar10_FID",
  "tl_logfile": "results/Figures/save_oneside_cifar10_FID/log.txt",
  "tl_saved_config_file": "results/Figures/save_oneside_cifar10_FID/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_oneside_cifar10_FID/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/15 09:50:45] results/Figures/save_oneside_cifar10_FID/log.txt:57 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 49, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():57]
[11/15 09:50:45] results/Figures/save_oneside_cifar10_FID/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "FID",
  "legend_loc": "upper right",
  "fontsize": {
    "tick_fs": 20,
    "xylabel_fs": 30,
    "legend_size": 20
  },
  "clip_x": [
    0,
    24500096
  ],
  "properties": {
    "ylim": [
      0,
      50
    ]
  },
  "get_min_value": false,
  "lines": {
    "Projection": {
      "result_dir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "beauty_green",
      "properties": {
        "label": "Projection"
      }
    },
    "oneside_omni_GAN": {
      "result_dir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "pink",
      "properties": {
        "label": "One-sided Omni-GAN"
      }
    },
    "omni-GAN": {
      "result_dir": "/home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853",
      "sub_path": "textdir/evaltf.ma0.FID_tf.log",
      "color": "dark_red",
      "properties": {
        "label": "Omni-GAN"
      }
    }
  },
  "saved_file": "cGAN_oneside_FID_c10.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]
[11/15 09:50:46] tl:1793 INFO: Save to results/Figures/save_oneside_cifar10_FID/cGAN_oneside_FID_c10.pdf 	[test_BigGAN_v1.py:test_save_oneside_cifar10_FID():1793]


==> figures/save_oneside_cifar10_IS/config.yaml <==
save_early_collapse_on_cifar100:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 20
    legend_size: 11
  clip_x:
  - 0
  - 24500096
  get_min_value: true
  add_auxi_label: false
  lines:
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/o wd)
        ls: --
    unified_loss:
      result_dir: ~/nni-experiments/GViHqCbe/trials/TBmgJ/TBmgJ/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/o wd)
        ls: --
    oneside_unified_loss_wd0:
      result_dir: results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN (w/o wd)
        ls: --
    projection_dis_wd_1e-4:
      result_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based (w/ wd)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN (w/ wd)
  saved_file: early_collapse_cifar100.pdf
save_early_collapse_Dx_on_cifar100:
  logits_file:
    real: textdir/train.D_loss.D_real.log
    generated: textdir/train.D_loss.D_fake.log
    validation: textdir/train.D_loss.D_val.log
  colors:
  - beauty_green
  - blue_violet
  - beauty_light_blue
  sample_interval: 100
  fid_file: textdir/evaltf.ma0.FID_tf.log
  fid_color: red
  suffix: pdf
  fontsize:
    xy_label: 20
    tick: 15
    legend: 10
    text: 20
  xlabel: Real images shown to $D$
  ylabel: $D(x)$
  ylim:
  - -25
  - 350
  exps:
    biggan_cifar100:
      results_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      anno_offset:
      - 4100000
      - -6
    biggan_weight_decay_cifar100:
      results_dir: results/CIFAR10/train_cifar100_weight_decay_20201004-11_57_49_873
      anno_offset:
      - -4000000
      - -6
save_GAN_cGAN_on_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
    text_font: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 14
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma1.IS_mean_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
      text:
        x: 20600000
        y: 10.4
        color: beauty_green
        text_str: collapse
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
      text:
        x: 8100000
        y: 11.6
        color: blue
        text_str: early collapse
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
        lw: 5
  saved_file: GAN_cGAN_cifar100_IS.pdf
save_GAN_cGAN_on_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 11
    xylabel_fs: 20
    legend_size: 12
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 100
  get_min_value: true
  lines:
    stylegan:
      result_dir: /media/shhs/disk1/code/stylegan2-pytorch-exp/results/stylegan2/train_cifar100-20201030_2234_241
      sub_path: textdir/eval.ma0.FID_tf.log
      color: grey
      properties:
        label: Unconditional GAN (StyleGAN)
    projection_dis_wd_0:
      result_dir: results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection-based cGAN (BigGAN)
    multihinge_GAN:
      result_dir: results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Classification-based cGAN (Multi-hinge GAN)
    unified_loss_Dwd5e-4_Gwd1e-3:
      result_dir: ~/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Classification-based cGAN (Omni-GAN)
        ls: '-'
  saved_file: GAN_cGAN_cifar100_FID.pdf
save_grad_unified_loss_snsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - 16
  - 5
  - 1.1
  figures:
    dsn:
      z_name: d_sn
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(n)}}|$
      saved_file: spsn_dsn.pdf
      azim: 120
    dsp:
      z_name: d_sp
      x_label: $s^{(n)}$
      y_label: $s^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds^{(p)}}|$
      saved_file: spsn_dsp.pdf
      azim: 120
save_grad_unified_loss_spsp:
  min_v: -10
  max_v: 10
  label_fs: 20
  zlabel_fs: 25
  text_fs: 15
  label_pad: 10
  sample_interval: 0.15
  line_interval: 2
  num_ticks: 6
  zlabel_xyz:
  - -16
  - -5
  - 1.1
  figures:
    dsp0:
      z_name: d_sp0
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{0}^{(p)}}|$
      saved_file: spsp_dsp0.pdf
      azim: -60
    dsp1:
      z_name: d_sp1
      x_label: $s_{0}^{(p)}$
      y_label: $s_{1}^{(p)}$
      z_label: $|\frac{d\mathcal{L}}{ds_{1}^{(p)}}|$
      saved_file: spsp_dsp1.pdf
      azim: 120
save_cGANs_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_IS.pdf
save_cGANs_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4.5
    - 20
  get_min_value: true
  add_auxi_label: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar10_20201004-20_58_41_501
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar10_FID.pdf
save_cGANs_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_cGANs_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 15
    xylabel_fs: 25
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: BigGAN
    Multihinge-GAN:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge GAN
    FQ-GAN:
      result_dir: /media/shhs/disk1/code/FQ-GAN-exp/results/FQ_GAN/train_cifar100_20200929-13_54_45_748
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: black
      properties:
        label: FQ-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_oneside_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_IS.pdf
save_oneside_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar100_20201002-19_37_05_825
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    one_side:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR100/train_one_side_unified_GAN-20201028_0008_111
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_cifar100_FID.pdf
save_imagenet32_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  get_min_value: false
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection $[IS=10.76]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[IS=20.50]$
  saved_file: cGAN_imagenet32_IS.pdf
save_imagenet32_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 256233400
  properties:
    ylim:
    - 0
    - 20
  get_min_value: true
  lines:
    BigGAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/ImageNet/train_ImageNet32_20201007-20_28_03_599
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection $[FID=3.74]$
    Unified-GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss_ImageNet/train_ImageNet32_20201006-14_52_28_349
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN $[FID=3.61]$
  saved_file: cGAN_imagenet32_FID.pdf
save_G_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_IS.pdf
save_G_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: true
  lines:
    generator_wo_wd:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/UnifiedLoss/train_cifar100_20201004-21_18_50_909
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Generator w/o weight decay
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Generator w/ weight decay
  saved_file: cGAN_G_wd_FID.pdf
save_multihinge_weight_decay_cifar100_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/aJ4nR/aJ4nR/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS.pdf
save_multihinge_weight_decay_cifar100_FID:
  xlabel: Real images shown to $D$
  ylabel: FID
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 30
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar100_20200918-19_48_55_661
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar100-20201106_160846_384
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/GViHqCbe/trials/lGz2H/lGz2H/code/results/Unified_GAN_CIFAR100/train_unified_GAN
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID.pdf
save_multihinge_weight_decay_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS score
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 4
    - 10
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_IS_c10.pdf
save_multihinge_weight_decay_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 5
    - 20
  get_min_value: false
  lines:
    multihinge:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN/train_mhingegan_cifar10_20200918-20_23_12_119
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: 'Multi-hinge '
    multihinge_wd:
      result_dir: /media/shhs/disk1/code/Multi_hinge_GAN-exp/results/MultiHingeGAN_weight_decay/train_mhingegan_cifar10-20201106_153541_057
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: blue
      properties:
        label: Multi-hinge + weight decay
        ls: --
    Unified-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_multihinge_wd_FID_c10.pdf
save_oneside_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_IS_c10.pdf
save_oneside_cifar10_FID:
  xlabel: Real images shown to $D$
  ylabel: FID score
  legend_loc: upper right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  properties:
    ylim:
    - 0
    - 50
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: pink
      properties:
        label: One-side Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma0.FID_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_FID_c10.pdf


==> figures/save_oneside_cifar10_IS/config_command.yaml <==
save_oneside_cifar10_IS:
  xlabel: Real images shown to $D$
  ylabel: IS
  legend_loc: lower right
  fontsize:
    tick_fs: 20
    xylabel_fs: 30
    legend_size: 20
  clip_x:
  - 0
  - 24500096
  get_min_value: false
  lines:
    Projection:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: beauty_green
      properties:
        label: Projection
    oneside_omni_GAN:
      result_dir: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: pink
      properties:
        label: One-sided Omni-GAN
    omni-GAN:
      result_dir: /home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853
      sub_path: textdir/evaltf.ma1.IS_mean_tf.log
      color: dark_red
      properties:
        label: Omni-GAN
  saved_file: cGAN_oneside_IS_c10.pdf


==> figures/save_oneside_cifar10_IS/log.txt <==
[11/15 09:50:08] results/Figures/save_oneside_cifar10_IS/log.txt:60 INFO: 
prepared args:
----------------- start ---------------
{
  "tl_config_file": "exp/configs/Figures.yaml",
  "tl_command": "save_oneside_cifar10_IS",
  "tl_outdir": "results/Figures/save_oneside_cifar10_IS",
  "tl_opts": [],
  "tl_time_str": "20201115_095008_098",
  "tl_nni": false,
  "tl_abs_outdir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/Figures/save_oneside_cifar10_IS",
  "tl_logfile": "results/Figures/save_oneside_cifar10_IS/log.txt",
  "tl_saved_config_file": "results/Figures/save_oneside_cifar10_IS/config.yaml",
  "tl_saved_config_command_file": "results/Figures/save_oneside_cifar10_IS/config_command.yaml"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():60]
[11/15 09:50:08] results/Figures/save_oneside_cifar10_IS/log.txt:57 INFO: Traceback (most recent call last):
  File "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/template_lib/utils/utils_func.py", line 49, in get_git_hash
    repo = git.Repo(search_parent_directories=True)
  File "/home/shhs/anaconda3/envs/py36/lib/python3.6/site-packages/git/repo/base.py", line 181, in __init__
    raise InvalidGitRepositoryError(epath)
git.exc.InvalidGitRepositoryError: /media/shhs/disk1/code/BigGAN-PyTorch-1-exp
 	[utils_func.py:get_git_hash():57]
[11/15 09:50:08] results/Figures/save_oneside_cifar10_IS/log.txt:70 INFO: 
The cfg: 
----------------- start ---------------
{
  "xlabel": "Real images shown to $D$",
  "ylabel": "IS",
  "legend_loc": "lower right",
  "fontsize": {
    "tick_fs": 20,
    "xylabel_fs": 30,
    "legend_size": 20
  },
  "clip_x": [
    0,
    24500096
  ],
  "get_min_value": false,
  "lines": {
    "Projection": {
      "result_dir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/CIFAR10/train_cifar10_20201002-17_42_27_041",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "beauty_green",
      "properties": {
        "label": "Projection"
      }
    },
    "oneside_omni_GAN": {
      "result_dir": "/media/shhs/disk1/code/BigGAN-PyTorch-1-exp/results/OneSide_Unified_GAN_CIFAR10/train_one_side_unified_GAN-20201106_100523_257",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "pink",
      "properties": {
        "label": "One-sided Omni-GAN"
      }
    },
    "omni-GAN": {
      "result_dir": "/home/shhs/nni-experiments/NldF1ksa/trials/Cx8BZ/Cx8BZ/code/results/Unified_GAN_CIFAR10/train_unified_GAN-20201030_1435_853",
      "sub_path": "textdir/evaltf.ma1.IS_mean_tf.log",
      "color": "dark_red",
      "properties": {
        "label": "Omni-GAN"
      }
    }
  },
  "saved_file": "cGAN_oneside_IS_c10.pdf"
}----------------- End ------------------- 	[argparser.py:setup_outdir_and_yaml():70]
[11/15 09:50:08] tl:1722 INFO: Save to results/Figures/save_oneside_cifar10_IS/cGAN_oneside_IS_c10.pdf 	[test_BigGAN_v1.py:test_save_oneside_cifar10_IS():1722]

